Kleinberg navigation on anisotropic lattices

We study the Kleinberg problem of navigation in Small World networks when the underlying lattice is stretched along a preferred direction. Extensive simulations confirm that maximally efficient navigation is attained when the length $r$ of long-range links is taken from the distribution $P({\bf r})\sim r^{-\alpha}$, when the exponent $\alpha$ is equal to 2, the dimension of the underlying lattice, regardless of the amount of anisotropy, but only in the limit of infinite lattice size, $L\to\infty$. For finite size lattices we find an optimal $\alpha(L)$ that depends strongly on $L$. The convergence to $\alpha=2$ as $L\to\infty$ shows interesting power-law dependence on the anisotropy strength.

==> plotting/kleinbergData/invLogSqr_vs_alphaMin_angleAniso_b0.031250.txt <==
0.00294705776581 1.92739354004
0.00384921830636 1.90228797019
0.0117058047455 1.69270804127
0.0038316119504 1.90458973773
0.00292645420755 1.92854194711
0.00746017436756 1.80312051339
0.00230789672745 1.94402943243
0.005166194651 1.86781249266
0.0018665757184 1.95436181043
0.0201939598952 1.49952773571
0.011383947414 1.69552359302
0.00377093134727 1.90520438527
0.00288589004194 1.9288026497
0.00729577281862 1.80635841927
0.0022794541689 1.94452816521
0.00507118598797 1.87128983384
0.0018458690445 1.95629939872
0.0194679669668 1.54238634941
0.0110752284657 1.70187253062
0.00371168039992 1.90634541728
0.00284616346813 1.93133693687
0.00713673785667 1.81150496609
0.00225153464764 1.94607812945
0.00497877451635 1.87486329133
0.00182550503026 1.95659829796
0.0187837003338 1.53681557107
0.0107789948613 1.71884352214
0.00365381555041 1.91062738942
0.00280725158725 1.93128022189
0.00698285287439 1.81695665535
0.00222412495397 1.94622571587
0.00488886637811 1.87511534657
0.00180547615661 1.95776681024
0.0181311725014 1.52476945671
0.010494331718 1.72156803409
0.00359729334992 1.91209461601
0.00276913227108 1.93340711169
0.00683388847607 1.82383788279
0.00219721275026 1.94609338841
0.00480137146108 1.87944753165
0.00178577510961 1.95709015868
0.010220863774 1.7230615501
0.00354207263744 1.91157395691
0.00273178414244 1.9327351848
0.00668964120104 1.8263008932
0.00217078606927 1.94830990306
0.00471620479884 1.88096147225
0.00176639477373 1.95796099788
0.0169290581677 1.56245892699
0.00995794750819 1.73134915516
0.00348811374249 1.9141180303
0.00269518653801 1.93388652931
0.00654991128874 1.82932019365
0.002144833302 1.9488311915
0.00463328429605 1.880150615
0.00174732822545 1.95831371964
0.0163709612706 1.54766842068
0.000909846027529 1.97878186169
0.00105073346626 1.97571273675
0.00122707063037 1.97099808149
0.00145183041039 1.96571519718
0.00174451218706 1.9585282414
0.002135518243 1.94893818263
0.00267437982157 1.93483079714
0.00344625184937 1.91357871064
0.00970505644782 1.7419328046
0.00343537850809 1.91487029838
0.00265931948193 1.93543339396
0.00641451832318 1.83406775453
0.00211934318413 1.94951525326
0.00455253124011 1.88342556389
0.00172856872711 1.95885541781
0.0158412777387 1.58498808369
0.00946165332677 1.74941810409
0.00338383021407 1.91602226021
0.00262416366017 1.93626986903
0.0062832779402 1.83959393029
0.00209430478388 1.94906232971
0.00447387085341 1.88657816186
0.00171010941031 1.95934533022
0.015336250795 1.57587335285
0.00922732023311 1.75880381318
0.00333343308814 1.91840245465
0.00258969981127 1.9375909533
0.00615602440181 1.84164465186
0.00206970749065 1.95062315233
0.00439723286215 1.88820909079
0.00169194451749 1.95908789619
0.014854178352 1.61551924697
0.00900160627597 1.76524307822
0.00328415394139 1.92021598802
0.00255591103238 1.93950139321
0.00603259809279 1.84427641943
0.00204554100361 1.95020971525
0.00432254622513 1.89180071616
0.00167406751799 1.9604148093
0.0143960671131 1.61251891826
0.00878402873557 1.76698203419
0.00323595952838 1.9198142328
0.00252277924778 1.93901642864
0.00591284798452 1.84875644178
0.00202179532068 1.95077734556
0.00424974642807 1.89276508674
0.00165647236007 1.96096280996
0.0139574173439 1.62841688974
0.00857428894058 1.76922955914
0.00318881824746 1.92082263959
0.000872960946724 1.9794898748
0.00100506186095 1.97690304021
0.00116958456391 1.97257416078
0.0013780766295 1.96764365921
0.00164772481667 1.96099123268
0.00200501391119 1.95115982166
0.00249248731057 1.93994934762
0.00318202338806 1.92276489223
0.00249028753408 1.9401070081
0.005796626255 1.84918255577
0.00199846072854 1.95284003266
0.00417877094335 1.89379660445
0.00163915315018 1.96096585895
0.0135392221228 1.63394415774
0.00837192992972 1.77904109879
0.00314269964506 1.92289566814
0.00245841950893 1.93992189961
0.0056838002441 1.85669048633
0.00197552740683 1.95172673328
0.00410955876305 1.8963082002
0.00162210414803 1.96203002315
0.0131400379761 1.65579557228
0.00817667901773 1.78347177046
0.003097574348 1.92653287422
0.00242715931203 1.94064211057
0.00557423468301 1.85808711982
0.00195298696775 1.95275379507
0.00404205145039 1.89716506987
0.0016053197618 1.96228112594
0.012757565401 1.66039706808
0.00798818208065 1.79028934076
0.00305341366212 1.92487679483
0.00239649158266 1.94169574766
0.00546780786103 1.85728753781
0.000852415025645 1.98012538698
0.000979712848961 1.97703053563
0.00113781070155 1.97327752214
0.00133750959103 1.96855528359
0.00159479622226 1.96229065375
0.00193414498222 1.95352134505
0.00239456099151 1.94165519556
0.00304131035436 1.92547007073
0.00193083011329 1.95402867196
0.00397619446529 1.89980640342
0.00158879454358 1.96254839607
0.0123915836041 1.66729852413
0.00780611726482 1.79467656317
0.00301019101901 1.92735803672
0.00236640093816 1.9421167103
0.0053644000078 1.86322030921
0.001909048189 1.9545687819
0.00391193399962 1.90130533163
0.00157252318496 1.96309270799
0.0120415450078 1.67411285501
0.00763021003363 1.7974273985
0.00296787968137 1.92580924497
0.00233687398473 1.94457930193
0.00526389908967 1.8643508585
0.00188763278311 1.9541383447


==> plotting/kleinbergData/invLogSqr_vs_alphaMin_angleAniso_b0.125000.txt <==
0.00294705776581 1.94766787299
0.00384921830636 1.92949119036
0.0209568552235 1.63189725294
0.0117058047455 1.79548640729
0.0038316119504 1.93023255673
0.00292645420755 1.94705599231
0.00746017436756 1.86789909066
0.00230789672745 1.95899867726
0.005166194651 1.90766726762
0.0018665757184 1.96676998552
0.0201939598952 1.66730181521
0.011383947414 1.80670775619
0.00377093134727 1.93120292601
0.00288589004194 1.94880338485
0.00729577281862 1.87038280567
0.0022794541689 1.95913462792
0.00507118598797 1.90767231368
0.0018458690445 1.96618314309
0.0194679669668 1.67075753531
0.0110752284657 1.80397671962
0.00371168039992 1.93398154557
0.00284616346813 1.94846126081
0.00713673785667 1.87369636594
0.00225153464764 1.95859237178
0.00497877451635 1.91230484374
0.00182550503026 1.96737246047
0.0187837003338 1.6915667518
0.0107789948613 1.81258612683
0.00365381555041 1.93296600196
0.00280725158725 1.94956233572
0.00698285287439 1.8748029187
0.00222412495397 1.95949287159
0.00488886637811 1.91234161374
0.00180547615661 1.96772840946
0.0181311725014 1.69266633498
0.010494331718 1.81483818771
0.00359729334992 1.9360857381
0.00276913227108 1.95113794278
0.00683388847607 1.87820233425
0.00219721275026 1.96067494184
0.00480137146108 1.91471955301
0.00178577510961 1.96830310882
0.0175156803661 1.70776653705
0.010220863774 1.82071291493
0.00354207263744 1.93679736406
0.00273178414244 1.95191765337
0.00668964120104 1.88185395158
0.00217078606927 1.96096998474
0.00471620479884 1.91438769888
0.00176639477373 1.96804255548
0.0169290581677 1.71399703603
0.00995794750819 1.82060148753
0.00348811374249 1.93741948076
0.00269518653801 1.95352285966
0.00654991128874 1.88143734623
0.002144833302 1.96175005533
0.00463328429605 1.91755020299
0.00174732822545 1.96858535068
0.0163709612706 1.71562850258
0.000909846027529 1.98360245127
0.00105073346626 1.98101721164
0.00122707063037 1.97774736367
0.00145183041039 1.9741683832
0.00174451218706 1.96910037788
0.002135518243 1.96156583138
0.00267437982157 1.9526918629
0.00344625184937 1.93875990896
0.00970505644782 1.82877499894
0.00343537850809 1.93806099747
0.00265931948193 1.95283470709
0.00641451832318 1.88511352025
0.00211934318413 1.96253807697
0.00455253124011 1.91841570945
0.00172856872711 1.96899660966
0.0158412777387 1.7228087367
0.00946165332677 1.83663114683
0.00338383021407 1.93793206052
0.00262416366017 1.95274197589
0.0062832779402 1.88823459876
0.00209430478388 1.96178026845
0.00447387085341 1.91972525566
0.00171010941031 1.96938581626
0.015336250795 1.73376679386
0.00922732023311 1.83798619846
0.00333343308814 1.94098783774
0.00258969981127 1.95371669958
0.00615602440181 1.8907098794
0.00206970749065 1.96261350953
0.00439723286215 1.92036434701
0.00169194451749 1.96949918799
0.014854178352 1.74961276692
0.00900160627597 1.8398905565
0.00328415394139 1.94076350139
0.00255591103238 1.9549876227
0.00603259809279 1.89171990506
0.00204554100361 1.96349587448
0.00432254622513 1.9217726614
0.00167406751799 1.97031475451
0.0143960671131 1.75543585809
0.00878402873557 1.84014792458
0.00323595952838 1.94216456728
0.00252277924778 1.95527143461
0.00591284798452 1.89254347191
0.00202179532068 1.9635751026
0.00424974642807 1.92231189958
0.00165647236007 1.97042507173
0.0139574173439 1.75528091995
0.00857428894058 1.84900555432
0.00318881824746 1.94440035338
0.000872960946724 1.98430910035
0.00100506186095 1.981783101
0.00116958456391 1.97906558993
0.0013780766295 1.97498648278
0.00164772481667 1.97033296063
0.00200501391119 1.9631428061
0.00249248731057 1.9555225905
0.00318202338806 1.94325179299
0.00249028753408 1.95576580755
0.005796626255 1.89600103245
0.00199846072854 1.96431090098
0.00417877094335 1.92398258169
0.00163915315018 1.97103825365
0.0135392221228 1.7619125116
0.00837192992972 1.85339641717
0.00314269964506 1.94292340942
0.00245841950893 1.95682978007
0.0056838002441 1.89711561512
0.00197552740683 1.9639609691
0.00410955876305 1.92523485966
0.00162210414803 1.97132308007
0.0131400379761 1.7764458452
0.00817667901773 1.85278882645
0.003097574348 1.94497822324
0.00242715931203 1.95713588638
0.00557423468301 1.8992020152
0.00195298696775 1.96528422479
0.00404205145039 1.92726500217
0.0016053197618 1.97070096336
0.012757565401 1.77848716726
0.00798818208065 1.86020554833
0.00305341366212 1.94517720407
0.00239649158266 1.95700443324
0.00546780786103 1.9022948952
0.000852415025645 1.9848532697
0.000979712848961 1.98239937061
0.00113781070155 1.9793925433
0.00133750959103 1.9762506276
0.00159479622226 1.97198418337
0.00193414498222 1.96446315451
0.00239456099151 1.95704791614
0.00304131035436 1.94357085006
0.00193083011329 1.96548981894
0.00397619446529 1.92828274811
0.00158879454358 1.97189853789
0.0123915836041 1.77948438373
0.00780611726482 1.86059267627
0.00301019101901 1.9451933647
0.00236640093816 1.9580112292
0.0053644000078 1.90303051055
0.001909048189 1.96545817129
0.00391193399962 1.92867780583
0.00157252318496 1.97145811518
0.0120415450078 1.79055479226
0.00763021003363 1.86243769241
0.00296787968137 1.94653647582
0.00233687398473 1.95822229815
0.00526389908967 1.90623082556
0.00188763278311 1.96617952606


==> plotting/kleinbergData/invLogSqr_vs_alphaMin_angleAniso_b0.500000.txt <==
0.00294705776581 1.96537497844
0.00384921830636 1.95552597843
0.0209568552235 1.80437139016
0.0117058047455 1.87948711075
0.0038316119504 1.95508192941
0.00292645420755 1.96542879223
0.00746017436756 1.91776028117
0.00230789672745 1.97140692088
0.005166194651 1.94133007237
0.0018665757184 1.97688033712
0.0201939598952 1.81123325299
0.011383947414 1.88337069147
0.00377093134727 1.95503105541
0.00288589004194 1.96604793644
0.00729577281862 1.91923624488
0.0022794541689 1.97336257358
0.00507118598797 1.94274397048
0.0018458690445 1.97686729509
0.0194679669668 1.81506779593
0.0110752284657 1.88221109944
0.00371168039992 1.95480772416
0.00284616346813 1.96585912809
0.00713673785667 1.92005806047
0.00225153464764 1.97282564869
0.00497877451635 1.9422722884
0.00182550503026 1.9775946382
0.0187837003338 1.81826488028
0.0107789948613 1.88600038774
0.00365381555041 1.95753762531
0.00280725158725 1.96651585497
0.00698285287439 1.9214638675
0.00222412495397 1.97236627574
0.00488886637811 1.94308085072
0.00180547615661 1.9777742618
0.0181311725014 1.82420423847
0.010494331718 1.88896150421
0.00359729334992 1.95811525811
0.00276913227108 1.96695553727
0.00683388847607 1.92230582516
0.00219721275026 1.97328780636
0.00480137146108 1.94459189989
0.00178577510961 1.97758846566
0.0175156803661 1.83211909053
0.010220863774 1.89068312957
0.00354207263744 1.95747678193
0.00273178414244 1.96792600406
0.00668964120104 1.92586249063
0.00217078606927 1.97335074066
0.00471620479884 1.94573666165
0.00176639477373 1.97784912786
0.0169290581677 1.83331143201
0.00995794750819 1.89479917098
0.00348811374249 1.95772096149
0.00269518653801 1.96719426773
0.00654991128874 1.92770598793
0.002144833302 1.97348540351
0.00463328429605 1.94595896964
0.00174732822545 1.97828303415
0.0163709612706 1.83375399119
0.000909846027529 1.98803865995
0.00105073346626 1.9862212724
0.00122707063037 1.98430967322
0.00145183041039 1.98156826926
0.00174451218706 1.97820635368
0.002135518243 1.97331588256
0.00267437982157 1.96709340309
0.00344625184937 1.95794258186
0.00970505644782 1.89630272419
0.00343537850809 1.95950049322
0.00265931948193 1.96760502374
0.00641451832318 1.92801935787
0.00211934318413 1.97393933761
0.00455253124011 1.94650315904
0.00172856872711 1.97874654382
0.0158412777387 1.84613470923
0.00946165332677 1.90024532752
0.00338383021407 1.95910207631
0.00262416366017 1.96808586959
0.0062832779402 1.92778255835
0.00209430478388 1.97396819119
0.00447387085341 1.9486692744
0.00171010941031 1.97863713269
0.015336250795 1.85043768624
0.00922732023311 1.90263010794
0.00333343308814 1.95993603992
0.00258969981127 1.96905815526
0.00615602440181 1.93106480438
0.00206970749065 1.97426038215
0.00439723286215 1.94861122773
0.00169194451749 1.9787652189
0.014854178352 1.84834093586
0.00900160627597 1.90413276189
0.00328415394139 1.96067239746
0.00255591103238 1.96922929214
0.00603259809279 1.93193817836
0.00204554100361 1.97445087207
0.00432254622513 1.94932422772
0.00167406751799 1.9788266449
0.0143960671131 1.85795467144
0.00878402873557 1.90562848076
0.00323595952838 1.96059317959
0.00252277924778 1.97026080512
0.00591284798452 1.93432644313
0.00202179532068 1.97517469069
0.00424974642807 1.9507559303
0.00165647236007 1.97877043594
0.0139574173439 1.85915610236
0.00857428894058 1.90660086941
0.00318881824746 1.96150398087
0.000872960946724 1.9888668035
0.00100506186095 1.98680254217
0.00116958456391 1.98538250623
0.0013780766295 1.98221489622
0.00164772481667 1.97930651688
0.00200501391119 1.97489793517
0.00249248731057 1.96892998325
0.00318202338806 1.96091817726
0.00249028753408 1.96903151625
0.005796626255 1.93394208956
0.00199846072854 1.97585021302
0.00417877094335 1.950948689
0.00163915315018 1.97950846043
0.0135392221228 1.86452769695
0.00837192992972 1.90751786577
0.00314269964506 1.96208196089
0.00245841950893 1.96980808339
0.0056838002441 1.93381173063
0.00197552740683 1.97542864102
0.00410955876305 1.95263304003
0.00162210414803 1.97959069122
0.0131400379761 1.86571153339
0.00817667901773 1.9102629083
0.003097574348 1.96160153501
0.00242715931203 1.97047839183
0.00557423468301 1.93607302714
0.00195298696775 1.97569187244
0.00404205145039 1.9521593999
0.0016053197618 1.9798371627
0.012757565401 1.86984308222
0.00798818208065 1.91178206655
0.00305341366212 1.96244272497
0.00239649158266 1.97034036035
0.00546780786103 1.93783982112
0.000852415025645 1.98914158188
0.000979712848961 1.9872886399
0.00113781070155 1.98536575877
0.00133750959103 1.98316915027
0.00159479622226 1.97958187752
0.00193414498222 1.97563024091
0.00239456099151 1.97088205916
0.00304131035436 1.96388894932
0.00193083011329 1.97564589857
0.00397619446529 1.95276166308
0.00158879454358 1.97994512658
0.0123915836041 1.87437321986
0.00780611726482 1.91334970279
0.00301019101901 1.96231801874
0.00236640093816 1.97150767316
0.0053644000078 1.93857005361
0.001909048189 1.9760919608
0.00391193399962 1.9546621519
0.00157252318496 1.98070381912
0.0120415450078 1.87540531972
0.00763021003363 1.91617428511
0.00296787968137 1.96426202366
0.00233687398473 1.97141254239
0.00526389908967 1.93913740229
0.00188763278311 1.97643774217


==> plotting/kleinbergData/invLogSqr_vs_alphaMin_angleAniso_b1.000000.txt <==
0.00294705776581 1.96978754076
0.00384921830636 1.96256280836
0.0209568552235 1.8495273508
0.0117058047455 1.90343261227
0.0038316119504 1.96180139975
0.00292645420755 1.97043721021
0.00746017436756 1.9354907176
0.00230789672745 1.97573659328
0.005166194651 1.95060870987
0.0018665757184 1.98050634934
0.0201939598952 1.8550893132
0.011383947414 1.90617144017
0.00377093134727 1.96307102029
0.00288589004194 1.97128610439
0.00729577281862 1.93452126285
0.0022794541689 1.97634895255
0.00507118598797 1.95225126942
0.0018458690445 1.9804418965
0.0194679669668 1.86128543682
0.0110752284657 1.90670736537
0.00371168039992 1.96270987814
0.00284616346813 1.97134964428
0.00713673785667 1.93476549163
0.00225153464764 1.9769419925
0.00497877451635 1.9535371324
0.00182550503026 1.98046906987
0.0187837003338 1.8619775541
0.0107789948613 1.908828166
0.00365381555041 1.96398268245
0.00280725158725 1.97175509681
0.00698285287439 1.93668104735
0.00222412495397 1.97663024266
0.00488886637811 1.95362827819
0.00180547615661 1.98078497686
0.0181311725014 1.86536802236
0.010494331718 1.91021695244
0.00359729334992 1.96501137635
0.00276913227108 1.97217827641
0.00683388847607 1.93861153808
0.00219721275026 1.9776351539
0.00480137146108 1.95530078038
0.00178577510961 1.98084600944
0.0175156803661 1.8727621513
0.010220863774 1.91325650059
0.00354207263744 1.96509201621
0.00273178414244 1.97222625726
0.00668964120104 1.94034041328
0.00217078606927 1.97746090313
0.00471620479884 1.9550786589
0.00176639477373 1.98089453023
0.0169290581677 1.87759298213
0.00995794750819 1.91820130937
0.00348811374249 1.96619413368
0.00269518653801 1.97309160101
0.00654991128874 1.94274181076
0.002144833302 1.97763646499
0.00463328429605 1.95613915813
0.00174732822545 1.98116323148
0.0163709612706 1.87484906356
0.000909846027529 1.98977846202
0.00105073346626 1.98857770085
0.00122707063037 1.98646918533
0.00145183041039 1.98417436114
0.00174451218706 1.98152224102
0.002135518243 1.97804165149
0.00267437982157 1.97301434206
0.00344625184937 1.96706823971
0.00970505644782 1.91651784383
0.00343537850809 1.9657242389
0.00265931948193 1.97298271733
0.00641451832318 1.941137033
0.00211934318413 1.97717807091
0.00455253124011 1.95672043868
0.00172856872711 1.98130781939
0.0158412777387 1.88210388306
0.00946165332677 1.91975947123
0.00338383021407 1.96696670696
0.00262416366017 1.97335525852
0.0062832779402 1.94249488763
0.00209430478388 1.97810477685
0.00447387085341 1.95756424015
0.00171010941031 1.98176882627
0.015336250795 1.87867254054
0.00922732023311 1.92057618673
0.00333343308814 1.96631795028
0.00258969981127 1.97397557106
0.00615602440181 1.94385901124
0.00206970749065 1.97771762934
0.00439723286215 1.95715216321
0.00169194451749 1.98178348292
0.014854178352 1.88122278467
0.00900160627597 1.92017529282
0.00328415394139 1.96753762508
0.00255591103238 1.97392780206
0.00603259809279 1.94367829653
0.00204554100361 1.97832603618
0.00432254622513 1.95838638214
0.00167406751799 1.98172094627
0.0143960671131 1.88936681016
0.00878402873557 1.92126453307
0.00323595952838 1.96721831382
0.00252277924778 1.97486863353
0.00591284798452 1.9454958852
0.00202179532068 1.97931936993
0.00424974642807 1.95906939223
0.00165647236007 1.98240332388
0.0139574173439 1.88954833881
0.00857428894058 1.92496438109
0.00318881824746 1.96843551084
0.000872960946724 1.99015000452
0.00100506186095 1.9885789858
0.00116958456391 1.98710284752
0.0013780766295 1.98528468807
0.00164772481667 1.98194206161
0.00200501391119 1.97901372456
0.00249248731057 1.97451145306
0.00318202338806 1.96964271974
0.00249028753408 1.97444045079
0.005796626255 1.94683963093
0.00199846072854 1.97879738209
0.00417877094335 1.95999519548
0.00163915315018 1.98245323022
0.0135392221228 1.89107220636
0.00837192992972 1.92702287679
0.00314269964506 1.96932907688
0.00245841950893 1.97416294378
0.0056838002441 1.94573569119
0.00197552740683 1.97913348415
0.00410955876305 1.96005598338
0.00162210414803 1.98302961903
0.0131400379761 1.89458206224
0.00817667901773 1.93006726432
0.003097574348 1.96815655011
0.00242715931203 1.97553071566
0.00557423468301 1.94794545583
0.00195298696775 1.97932851736
0.00404205145039 1.96098699971
0.0016053197618 1.98268200216
0.012757565401 1.89777532313
0.00798818208065 1.93144301791
0.00305341366212 1.97004689773
0.00239649158266 1.97550669814
0.00546780786103 1.94958975701
0.000852415025645 1.99060003867
0.000979712848961 1.98934550851
0.00113781070155 1.98756338954
0.00133750959103 1.98557999124
0.00159479622226 1.98313191373
0.00193414498222 1.97942736018
0.00239456099151 1.97510044287
0.00304131035436 1.9689171379
0.00193083011329 1.97995830628
0.00397619446529 1.9620118461
0.00158879454358 1.98301832677
0.0123915836041 1.90044525051
0.00780611726482 1.93033317897
0.00301019101901 1.97069293315
0.00236640093816 1.97584136431
0.0053644000078 1.94822266512
0.001909048189 1.97984505844
0.00391193399962 1.96230923105
0.00157252318496 1.98320387884
0.0120415450078 1.90246691578
0.00763021003363 1.93391503147
0.00296787968137 1.97050196909
0.00233687398473 1.97521862379
0.00526389908967 1.95052489504
0.00188763278311 1.98018019583


==> plotting/kleinbergData/invLogSqr_vs_alphaMin_angleAniso_b2.000000.txt <==
0.00294705776581 1.97148342113
0.00384921830636 1.96484025217
0.0209568552235 1.87508868215
0.0117058047455 1.91494707002
0.0038316119504 1.96296846842
0.00292645420755 1.97231013978
0.00746017436756 1.9386840273
0.00230789672745 1.97739935086
0.005166194651 1.95511402828
0.0018665757184 1.98108072638
0.0201939598952 1.88462041582
0.011383947414 1.91593672862
0.00377093134727 1.96407745087
0.00288589004194 1.97186821255
0.00729577281862 1.93996223735
0.0022794541689 1.97725391098
0.00507118598797 1.95420062499
0.0018458690445 1.98102771782
0.0194679669668 1.88570991276
0.0110752284657 1.91824297528
0.00371168039992 1.96390323782
0.00284616346813 1.97317319475
0.00713673785667 1.94200141578
0.00225153464764 1.9779250081
0.00497877451635 1.95512269661
0.00182550503026 1.9820423369
0.0187837003338 1.88499317754
0.0107789948613 1.92002825783
0.00365381555041 1.96585373029
0.00280725158725 1.97313464531
0.00698285287439 1.94027633601
0.00222412495397 1.97781057403
0.00488886637811 1.95589245544
0.00180547615661 1.98159474183
0.0181311725014 1.89664023889
0.010494331718 1.92205628908
0.00359729334992 1.9660423622
0.00276913227108 1.97394694701
0.00683388847607 1.94351679978
0.00219721275026 1.97820367969
0.00480137146108 1.956018615
0.00178577510961 1.9822034846
0.0175156803661 1.89210140175
0.010220863774 1.92195895281
0.00354207263744 1.96617286133
0.00273178414244 1.97376773782
0.00668964120104 1.94309927792
0.00217078606927 1.97858554265
0.00471620479884 1.95797713672
0.00176639477373 1.98179018101
0.0169290581677 1.89590393757
0.00995794750819 1.92264232644
0.00348811374249 1.96714416906
0.00269518653801 1.9729973773
0.00654991128874 1.94344192506
0.002144833302 1.97830080414
0.00463328429605 1.9587288067
0.00174732822545 1.98248565842
0.0163709612706 1.89330213882
0.000909846027529 1.99021388201
0.00105073346626 1.98885005433
0.00122707063037 1.98704989639
0.00145183041039 1.98537328569
0.00174451218706 1.98244121243
0.002135518243 1.97862955908
0.00267437982157 1.97434135373
0.00344625184937 1.96761552215
0.00970505644782 1.92452001374
0.00343537850809 1.9671524449
0.00265931948193 1.97335088707
0.00641451832318 1.94696410279
0.00211934318413 1.97902249569
0.00455253124011 1.95890381675
0.00172856872711 1.98215393731
0.0158412777387 1.89882902381
0.00946165332677 1.92575702088
0.00338383021407 1.96874298511
0.00262416366017 1.97481207592
0.0062832779402 1.94547211688
0.00209430478388 1.97978731267
0.00447387085341 1.96002305015
0.00171010941031 1.9823422954
0.015336250795 1.89720240065
0.00922732023311 1.93154995729
0.00333343308814 1.96935021728
0.00258969981127 1.97483456243
0.00615602440181 1.94689783657
0.00206970749065 1.98006116759
0.00439723286215 1.95939768424
0.00169194451749 1.98233302255
0.014854178352 1.90301217481
0.00900160627597 1.93144176125
0.00328415394139 1.96899790415
0.00255591103238 1.97502435637
0.00603259809279 1.94735282149
0.00204554100361 1.97948584879
0.00432254622513 1.96003119616
0.00167406751799 1.98280637922
0.0143960671131 1.90632922586
0.00878402873557 1.92777361869
0.00323595952838 1.96924720022
0.00252277924778 1.97545634805
0.00591284798452 1.94900498908
0.00202179532068 1.97962418801
0.00424974642807 1.95986985328
0.00165647236007 1.98281603876
0.0139574173439 1.90338133117
0.00857428894058 1.92855518135
0.00318881824746 1.9700649395
0.000872960946724 1.99070021266
0.00100506186095 1.98931332268
0.00116958456391 1.98797129071
0.0013780766295 1.98560773697
0.00164772481667 1.98273923001
0.00200501391119 1.97991580716
0.00249248731057 1.97594148047
0.00318202338806 1.969767074
0.00249028753408 1.97588592621
0.005796626255 1.94980600261
0.00199846072854 1.98050584513
0.00417877094335 1.96179713975
0.00163915315018 1.983093718
0.0135392221228 1.90431565358
0.00837192992972 1.93083145903
0.00314269964506 1.96993442216
0.00245841950893 1.97629529868
0.0056838002441 1.95015415017
0.00197552740683 1.98073093199
0.00410955876305 1.96227305389
0.00162210414803 1.98336312424
0.0131400379761 1.90837435673
0.00817667901773 1.93298843292
0.003097574348 1.97144965275
0.00242715931203 1.9755680427
0.00557423468301 1.95053490571
0.00195298696775 1.98078512626
0.00404205145039 1.96287657442
0.0016053197618 1.98323544652
0.012757565401 1.9122443814
0.00798818208065 1.93500606863
0.00305341366212 1.97096174725
0.00239649158266 1.97626731286
0.00546780786103 1.95075233182
0.000852415025645 1.9910224414
0.000979712848961 1.9895592158
0.00113781070155 1.98788901284
0.00133750959103 1.98591084167
0.00159479622226 1.98341788518
0.00193414498222 1.98080175582
0.00239456099151 1.97639377612
0.00304131035436 1.97075843744
0.00193083011329 1.98113849083
0.00397619446529 1.96423430001
0.00158879454358 1.98381989536
0.0123915836041 1.91118582675
0.00780611726482 1.937230873
0.00301019101901 1.97177850224
0.00236640093816 1.97703882973
0.0053644000078 1.95121382722
0.001909048189 1.98115299207
0.00391193399962 1.9643214199
0.00157252318496 1.98356461941
0.0120415450078 1.91469721271
0.00763021003363 1.93600912698
0.00296787968137 1.97185170333
0.00233687398473 1.97704880816
0.00526389908967 1.95479175685
0.00188763278311 1.98133664517


==> plotting/kleinbergData/invLogSqr_vs_alphaMin_angleAniso_b32.000000.txt <==
0.00294705776581 1.96984494104
0.00384921830636 1.963880687
0.0209568552235 1.98485637014
0.0117058047455 1.93691781639
0.0038316119504 1.96372878644
0.00292645420755 1.96771966035
0.00746017436756 1.95153621403
0.00230789672745 1.97700668434
0.005166194651 1.95207947189
0.0018665757184 1.9792990334
0.0201939598952 1.98958434202
0.011383947414 1.96869338241
0.00377093134727 1.96263027243
0.00288589004194 1.97148313274
0.00729577281862 1.95463704759
0.0022794541689 1.97471005579
0.00507118598797 1.95342017713
0.0018458690445 1.98052441351
0.0194679669668 1.9626201662
0.0110752284657 1.96786708432
0.00371168039992 1.96334997825
0.00284616346813 1.97068230167
0.00713673785667 1.94546534418
0.00225153464764 1.97631937964
0.00497877451635 1.95747078394
0.00182550503026 1.97898803967
0.0187837003338 1.95615143271
0.0107789948613 1.94619682651
0.00365381555041 1.96330847697
0.00280725158725 1.97281732265
0.00698285287439 1.94489322182
0.00222412495397 1.97712227452
0.00488886637811 1.95221728957
0.00180547615661 1.97998983562
0.0181311725014 1.98890020624
0.010494331718 1.9545747604
0.00359729334992 1.96071347546
0.00276913227108 1.97100257945
0.00683388847607 1.94891610694
0.00219721275026 1.97708258911
0.00480137146108 1.95787078562
0.00178577510961 1.97977803962
0.0175156803661 1.95182694132
0.010220863774 1.95226716675
0.00354207263744 1.96687785577
0.00273178414244 1.97022194428
0.00668964120104 1.95509838552
0.00217078606927 1.97716900422
0.00471620479884 1.95587608742
0.00176639477373 1.98062396464
0.0169290581677 1.96083399511
0.00995794750819 1.96982348244
0.00348811374249 1.96518876364
0.00269518653801 1.9731542023
0.00654991128874 1.95134281201
0.002144833302 1.9768877092
0.00463328429605 1.9576134123
0.00174732822545 1.98050962814
0.0163709612706 1.96118663201
0.000909846027529 1.98972676403
0.00105073346626 1.98851799875
0.00122707063037 1.98648226009
0.00145183041039 1.98409276151
0.00174451218706 1.9804982916
0.002135518243 1.97795639209
0.00267437982157 1.97141061323
0.00344625184937 1.96552425266
0.00970505644782 1.94782315305
0.00343537850809 1.96542236523
0.00265931948193 1.97228237632
0.00641451832318 1.94814671186
0.00211934318413 1.97693587622
0.00455253124011 1.95805788579
0.00172856872711 1.9804962534
0.0158412777387 1.94849761305
0.00946165332677 1.94722610095
0.00338383021407 1.96549334812
0.00262416366017 1.9705008435
0.0062832779402 1.94807782224
0.00209430478388 1.97779585857
0.00447387085341 1.95923737899
0.00171010941031 1.98046061985
0.015336250795 2.00006855936
0.00922732023311 1.95071752209
0.00333343308814 1.96592024064
0.00258969981127 1.97418223659
0.00615602440181 1.94987953005
0.00206970749065 1.97807357935
0.00439723286215 1.95991966836
0.00169194451749 1.98101540182
0.014854178352 1.96415881824
0.00900160627597 1.96238855993
0.00328415394139 1.96985247058
0.00255591103238 1.9732038373
0.00603259809279 1.95121580345
0.00204554100361 1.97870383713
0.00432254622513 1.95884790037
0.00167406751799 1.98203951949
0.0143960671131 1.97298713817
0.00878402873557 1.94141530877
0.00323595952838 1.96408092653
0.00252277924778 1.97309053123
0.00591284798452 1.9512002553
0.00202179532068 1.97820494157
0.00424974642807 1.9588353683
0.00165647236007 1.98234092803
0.0139574173439 1.97093870974
0.00857428894058 1.94757374342
0.00318881824746 1.96891471384
0.00100506186095 1.9888027179
0.00116958456391 1.98650397108
0.0013780766295 1.98463265087
0.00164772481667 1.98155585294
0.00200501391119 1.97882079039
0.00249248731057 1.97298561073
0.00318202338806 1.96752323951
0.00249028753408 1.97295523836
0.005796626255 1.94912477851
0.00199846072854 1.97859694746
0.00417877094335 1.96016600687
0.00163915315018 1.98277487303
0.0135392221228 1.93638932151
0.00837192992972 1.94966485443
0.00314269964506 1.96974737124
0.00245841950893 1.97438107378
0.0056838002441 1.95610409129
0.00197552740683 1.97887354737
0.00410955876305 1.96157157565
0.00162210414803 1.98262808117
0.0131400379761 1.96494358541
0.00817667901773 1.95382676799
0.003097574348 1.96973030739
0.00242715931203 1.97685936402
0.00557423468301 1.95588613946
0.00195298696775 1.97810082867
0.00404205145039 1.96226353281
0.0016053197618 1.98266983153
0.012757565401 1.95241399476
0.00798818208065 1.95036404537
0.00305341366212 1.96999377761
0.00239649158266 1.97438721537
0.00546780786103 1.94918509109
0.000852415025645 1.99050828429
0.000979712848961 1.98905077649
0.00113781070155 1.98761124506
0.00133750959103 1.98556237714
0.00159479622226 1.98221474942
0.00193414498222 1.97934250057
0.00239456099151 1.97536555401
0.00304131035436 1.96979949821
0.00193083011329 1.97893423239
0.00397619446529 1.96187121971
0.00158879454358 1.98228241544
0.0123915836041 1.95185301909
0.00780611726482 1.95083040483
0.00301019101901 1.96746769331
0.00236640093816 1.97502982798
0.0053644000078 1.95734533794
0.001909048189 1.97992411972
0.00391193399962 1.96069420533
0.00157252318496 1.98240760895
0.0120415450078 1.96677170699
0.00763021003363 1.94806006556
0.00296787968137 1.96857549487
0.00233687398473 1.97460581981
0.00526389908967 1.95747285294
0.00188763278311 1.97992009543


==> plotting/kleinbergData/invLogSqr_vs_alphaMin_angleAniso_b8.000000.txt <==
0.00294705776581 1.970319094
0.00384921830636 1.96200096227
0.0209568552235 1.93131533126
0.0117058047455 1.92103182631
0.0038316119504 1.96266360368
0.00292645420755 1.96986213493
0.00746017436756 1.93676874867
0.00230789672745 1.9765636665
0.005166194651 1.95198563746
0.0018665757184 1.98012081445
0.0201939598952 1.94549407346
0.011383947414 1.93073488803
0.00377093134727 1.96060945499
0.00288589004194 1.97027710649
0.00729577281862 1.93844727727
0.0022794541689 1.9773419426
0.00507118598797 1.95423886916
0.0018458690445 1.98073416754
0.0194679669668 1.91292940948
0.0110752284657 1.92646839617
0.00371168039992 1.96157250171
0.00284616346813 1.97096926262
0.00713673785667 1.93895734616
0.00225153464764 1.97680938183
0.00497877451635 1.95519488511
0.00182550503026 1.98131851114
0.0187837003338 1.92925729223
0.0107789948613 1.92276078927
0.00365381555041 1.96547309076
0.00280725158725 1.97128444312
0.00698285287439 1.94355877555
0.00222412495397 1.9775151929
0.00488886637811 1.95477522508
0.00180547615661 1.98093708632
0.0181311725014 1.93312937518
0.010494331718 1.92728949704
0.00359729334992 1.96491479177
0.00276913227108 1.97217314547
0.00683388847607 1.93760108841
0.00219721275026 1.9763528018
0.00480137146108 1.95344218772
0.00178577510961 1.98066807367
0.0175156803661 1.92892157768
0.010220863774 1.9221095143
0.00354207263744 1.96431753626
0.00273178414244 1.97413940492
0.00668964120104 1.94333538042
0.00217078606927 1.97706244576
0.00471620479884 1.9560581254
0.00176639477373 1.98117610716
0.0169290581677 1.92197464481
0.00995794750819 1.92421752682
0.00348811374249 1.9646320098
0.00269518653801 1.97348099973
0.00654991128874 1.94410859777
0.002144833302 1.97819440423
0.00463328429605 1.95583483094
0.00174732822545 1.98181185593
0.0163709612706 1.92811625361
0.000909846027529 1.99015404387
0.00105073346626 1.98920548502
0.00122707063037 1.9869006192
0.00145183041039 1.98468753323
0.00174451218706 1.98180609212
0.002135518243 1.97836545045
0.00267437982157 1.97223249808
0.00344625184937 1.96604985441
0.00970505644782 1.92642269765
0.00343537850809 1.96720650278
0.00265931948193 1.97372113994
0.00641451832318 1.94656556935
0.00211934318413 1.97792189166
0.00455253124011 1.95676783939
0.00172856872711 1.98161467875
0.0158412777387 1.932021293
0.00946165332677 1.92810198426
0.00338383021407 1.96536468372
0.00262416366017 1.97327042529
0.0062832779402 1.94596263825
0.00209430478388 1.97772033262
0.00447387085341 1.95827440836
0.00171010941031 1.98178310879
0.015336250795 1.92986874676
0.00922732023311 1.92664349811
0.00333343308814 1.96703908761
0.00258969981127 1.97297642213
0.00615602440181 1.94545224377
0.00206970749065 1.97818366692
0.00439723286215 1.95878559641
0.00169194451749 1.98189369632
0.014854178352 1.95116388104
0.00900160627597 1.93603288701
0.00328415394139 1.96915540118
0.00255591103238 1.97412408485
0.00603259809279 1.94713276057
0.00204554100361 1.97853067683
0.00432254622513 1.95874527654
0.00167406751799 1.98268648347
0.0143960671131 1.92578696363
0.00878402873557 1.93366564482
0.00323595952838 1.96742157929
0.00252277924778 1.97482417789
0.00591284798452 1.94573311179
0.00202179532068 1.97975745503
0.00424974642807 1.95990285488
0.00165647236007 1.98298553095
0.0139574173439 1.9226452115
0.00857428894058 1.92941846979
0.00318881824746 1.96918365576
0.000872960946724 1.99057889446
0.00100506186095 1.98929405523
0.00116958456391 1.98761538758
0.0013780766295 1.98526292159
0.00164772481667 1.98306624815
0.00200501391119 1.97888310219
0.00249248731057 1.97310560471
0.00318202338806 1.96634896814
0.00249028753408 1.97379631833
0.005796626255 1.94992543879
0.00199846072854 1.97907299813
0.00417877094335 1.96102044811
0.00163915315018 1.9828693656
0.0135392221228 1.92751578137
0.00837192992972 1.93282506591
0.00314269964506 1.96757394975
0.00245841950893 1.97466785132
0.0056838002441 1.94813837491
0.00197552740683 1.97922207763
0.00410955876305 1.96168919719
0.00162210414803 1.98315364933
0.0131400379761 1.92561443839
0.00817667901773 1.93764232492
0.003097574348 1.96968614504
0.00242715931203 1.97463227226
0.00557423468301 1.95078106499
0.00195298696775 1.97917792891
0.00404205145039 1.95977406284
0.0016053197618 1.98326977577
0.012757565401 1.92017794423
0.00798818208065 1.93238754594
0.00305341366212 1.96903651348
0.00239649158266 1.97590749458
0.00546780786103 1.94848308381
0.000852415025645 1.99070816903
0.000979712848961 1.98920897067
0.00113781070155 1.98753604837
0.00133750959103 1.9857818504
0.00159479622226 1.98313906416
0.00193414498222 1.97969545769
0.00239456099151 1.97521333656
0.00304131035436 1.96918045476
0.00193083011329 1.98069347206
0.00397619446529 1.96233454767
0.00158879454358 1.98306081596
0.0123915836041 1.91996987007
0.00780611726482 1.93599822409
0.00301019101901 1.97135275677
0.00236640093816 1.97656236204
0.0053644000078 1.95267163251
0.001909048189 1.98026164286
0.00391193399962 1.9626293066
0.00157252318496 1.98333597581
0.0120415450078 1.92326081
0.00763021003363 1.93813365061
0.00296787968137 1.96903615711
0.00233687398473 1.97695911685
0.00526389908967 1.95114400378
0.00188763278311 1.98035557906


==> plotting/kleinbergData/invLogSqr_vs_alphaMin_latticeAniso_b0.031250.txt <==
0.00058213486732 1.98897553321
0.000652635629798 1.98788399023
0.000736764441452 1.98604263061
0.000838274208941 1.98448667281
0.00096230457659 1.98225818188
0.00111604554445 1.97930472802
0.00130980345147 1.97646968303
0.00155877435547 1.97128908344
0.00188611697012 1.96571228483
0.00232853946928 1.95799277092
0.00294705776581 1.94664944935
0.00384921830636 1.9339882973
0.00523921380588 1.9135779792
0.00754446788046 1.88557189008
0.0209568552235 1.71724713288
0.00523220808206 1.91469462543
0.00155650051272 1.97225442595
0.0117058047455 1.83769394518
0.0038316119504 1.93445844065
0.00130543083092 1.97612124862
0.00292645420755 1.94877269556
0.00746017436756 1.88436333905
0.00111054951432 1.97945330737
0.0115782442307 1.83216064285
0.00230789672745 1.9585974226
0.005166194651 1.91427651395
0.000956260089922 1.98242203526
0.00740111871013 1.88194362853
0.0018665757184 1.96632398468
0.0201939598952 1.74241088041
0.00513557271407 1.91343824871
0.00154072148477 1.97118456452
0.011383947414 1.83801143123
0.00377093134727 1.93502689951
0.00129330348686 1.9764125712
0.00288589004194 1.94904216792
0.00729577281862 1.88553641836
0.00110102863211 1.97963506503
0.0112622808628 1.83563345952
0.0022794541689 1.95939923982
0.00507118598797 1.91664526477
0.000948649191921 1.98237124547
0.00723896707083 1.89099129776
0.0018458690445 1.96647784448
0.0194679669668 1.74245074166
0.00504158970091 1.91392867418
0.00152518118616 1.97242579746
0.0110752284657 1.83919517973
0.00371168039992 1.93657192858
0.00128134435419 1.97637957486
0.00284616346813 1.95045794966
0.00713673785667 1.88866048714
0.00109162966273 1.97974945787
0.0109590119106 1.84113992854
0.00225153464764 1.95979629727
0.00497877451635 1.91716807814
0.000941128796637 1.98262163616
0.00708208379154 1.88456899486
0.00182550503026 1.96686192207
0.0187837003338 1.75659046276
0.00495016391876 1.91833281419
0.00150987456758 1.97276866482
0.0107789948613 1.84774734217
0.00365381555041 1.93827535663
0.00126955033636 1.97662167644
0.00280725158725 1.95099973929
0.00698285287439 1.88879924794
0.00108235053361 1.98020357525
0.0106678853789 1.84536568426
0.00222412495397 1.95991288833
0.00488886637811 1.91821285589
0.000933697474821 1.98253081825
0.0069302584665 1.88886106761
0.00180547615661 1.96658618035
0.0181311725014 1.77230382829
0.00486120291716 1.92046174803
0.00149479747618 1.97265365866
0.010494331718 1.85064338594
0.00359729334992 1.93734283296
0.00125791840772 1.97695475478
0.00276913227108 1.95035213021
0.00683388847607 1.89145387906
0.00107318906162 1.98015318809
0.0103882045341 1.83720899918
0.00219721275026 1.96013859639
0.00480137146108 1.91864903161
0.000926353825328 1.98289275014
0.00678325263241 1.89413990594
0.00178577510961 1.96768948124
0.0175156803661 1.7705648098
0.0047746183204 1.92152499446
0.0014799450944 1.97253928586
0.010220863774 1.85076584692
0.00354207263744 1.939689075
0.00124644561164 1.97683469531
0.00273178414244 1.95168826245
0.00668964120104 1.89235590296
0.00106414357155 1.98037151032
0.0101192975475 1.85181510698
0.00217078606927 1.96078284789
0.00471620479884 1.92090289627
0.000919096474457 1.98286088297
0.0066408794331 1.89816434979
0.00176639477373 1.96825351199
0.0169290581677 1.7747110175
0.00469032658148 1.91963690354
0.00146531297889 1.97306228796
0.00995794750819 1.8544012958
0.00348811374249 1.93990161538
0.00123512905857 1.97705019869
0.00269518653801 1.95167881003
0.00654991128874 1.89591732032
0.00105521196273 1.98041338935
0.00986084008521 1.84685222573
0.002144833302 1.96139257985
0.00463328429605 1.92222013889
0.000911924075305 1.98272853624
0.00650294079049 1.89755942264
0.00174732822545 1.96874633681
0.0163709612706 1.79195903942
0.00460824769212 1.92135104624
0.000557224529024 1.98883026699
0.000623121827642 1.98825638622
0.000701439205383 1.98693943023
0.000795505847016 1.98500509516
0.000909846027529 1.98299874956
0.00105073346626 1.98049109028
0.00122707063037 1.97734520366
0.00145183041039 1.97303434711
0.00174451218706 1.96805961329
0.002135518243 1.96189116297
0.00267437982157 1.95074703352
0.00344625184937 1.93950782394
0.00460774350409 1.92301355097
0.00647310296746 1.89595696573
0.00975146846626 1.86765152019
0.00145089679557 1.97349284878
0.00970505644782 1.85762179579
0.00343537850809 1.94140810172
0.00122396592426 1.97738141709
0.00265931948193 1.95340591513
0.00641451832318 1.89796333441
0.00104639233147 1.98063323352
0.00961212122896 1.85409612281
0.00211934318413 1.96145887299
0.00455253124011 1.92320902582
0.000904835307146 1.98334495669
0.00636925925913 1.89915661936
0.00172856872711 1.96851859776
0.0158412777387 1.78763335051
0.00452830375045 1.9230450047
0.00143669231644 1.97388086141
0.00946165332677 1.85869283606
0.00338383021407 1.93999373958
0.001212953448 1.97766485703
0.00262416366017 1.9543612821
0.0062832779402 1.89971071303
0.00103768281372 1.98065434616
0.00937265890418 1.87192941804
0.00209430478388 1.96232234101
0.00447387085341 1.92368313484
0.000897828874817 1.98336424291
0.00623965277476 1.89921533743
0.00171010941031 1.96889960528
0.015336250795 1.80552970991
0.00445042292309 1.9248308593
0.0014226954165 1.9737858745
0.00922732023311 1.86251939472
0.00333343308814 1.94152952738
0.00120208893088 1.97764664178
0.00258969981127 1.95293164271
0.00615602440181 1.90071802696
0.00102908158405 1.98119399978
0.00914203193514 1.86122748404
0.00206970749065 1.96242810247
0.00439723286215 1.92504210579
0.000890903508136 1.9833882255
0.0061139659161 1.90439840348
0.00169194451749 1.96909999329
0.014854178352 1.79950116395
0.00437453409673 1.9256507398
0.00140890207069 1.97428384027
0.00900160627597 1.86540077347
0.00328415394139 1.94173407309
0.00119136955357 1.97785858108
0.00255591103238 1.95458293986
0.00603259809279 1.90414699062
0.0010205868547 1.98089403058
0.00891985628717 1.86396738406
0.00204554100361 1.96253004079
0.00432254622513 1.9256924735
0.000884057961315 1.9835562652
0.00599203924874 1.89962429641
0.00167406751799 1.96977447382
0.0143960671131 1.80187999453
0.00430056998592 1.92915367143
0.00139530835108 1.97479604926
0.00878402873557 1.86794561222
0.00323595952838 1.9436238013
0.00118079309949 1.97825959295
0.00252277924778 1.95558666035
0.00591284798452 1.90343300998
0.00101219687466 1.98120415607
0.00870566778456 1.87795106226
0.00202179532068 1.96436089495
0.00424974642807 1.92744857445
0.00087729089829 1.98368124726
0.00587372238163 1.90513980761
0.00165647236007 1.96958954913
0.0139574173439 1.80989156089
0.00422846593365 1.92978460227
0.00138191042401 1.97449458862
0.00857428894058 1.87482418431
0.00318881824746 1.94363025724
0.00117035686244 1.97845918817
0.00053942771079 1.98888667995
0.00060210555796 1.98879941771
0.000676377657644 1.98726939569
0.000765290466631 1.98573027032
0.000872960946724 1.98391675401
0.00100506186095 1.98127817836
0.00116958456391 1.97811580412
0.0013780766295 1.97458258332
0.00164772481667 1.97059359125
0.00200501391119 1.96349438589
0.00249248731057 1.95547592614
0.00318202338806 1.94452857
0.00420293386504 1.92940017194
0.00580732164156 1.90482358529
0.00854207297201 1.87298586011
0.00249028753408 1.95556781716
0.005796626255 1.90397932366
0.00100390992874 1.98141736392
0.00849909308006 1.87180395103
0.00199846072854 1.96382970593
0.00417877094335 1.92859169482
0.00087060134995 1.98373299938
0.00575887469398 1.90289075641
0.00163915315018 1.97074600547
0.0135392221228 1.81624758374
0.00415816023331 1.93007229606
0.00136870454741 1.97474230864
0.00837192992972 1.87217947772
0.00314269964506 1.9448937605
0.00116005837476 1.97849369879
0.00245841950893 1.9566725319
0.0056838002441 1.90810890627
0.000995724336734 1.9815332423
0.00829977181649 1.87981334485
0.00197552740683 1.96461645856
0.00410955876305 1.93042511436
0.000863988024964 1.98385172147
0.00564736329055 1.90825721264
0.00162210414803 1.97031628209
0.0131400379761 1.81526363618
0.00408959291735 1.93107847712
0.00135568706818 1.97495233821
0.00817667901773 1.87542115511
0.003097574348 1.94555539248
0.00114989522285 1.97882794572
0.00242715931203 1.9555894126
0.00557423468301 1.90821843092
0.000987638452527 1.98170586084
0.00810739969714 1.87447174863
0.00195298696775 1.96480057067
0.000857449769691 1.98419890626
0.00553906075486 1.90915732211
0.0016053197618 1.97036646642
0.012757565401 1.82026130936
0.00402270827226 1.93117970563
0.00134285420357 1.97576177163
0.00798818208065 1.87842465243
0.00305341366212 1.94488169699
0.00113986504573 1.97886447874
0.00239649158266 1.9568599778
0.00546780786103 1.90964686128
0.000529409685954 1.98914829279
0.00059030103505 1.98890102211
0.000662335306582 1.98755198377
0.000748406934185 1.98601352736
0.000852415025645 1.98396888443
0.000979712848961 1.98165300684
0.00113781070155 1.97860104537
0.00133750959103 1.97528559914
0.00159479622226 1.97119882256
0.00193414498222 1.96515231314
0.00239456099151 1.95648737371
0.00304131035436 1.94602931416
0.00399039123262 1.93098851961
0.00546441686798 1.91180928161
0.00793612440621 1.8781974468
0.0009796506633 1.98181918655
0.00792164543649 1.87438212224
0.00193083011329 1.96504181205
0.00085098545223 1.98419129845
0.00543384372943 1.91106599862
0.00158879454358 1.97080105239
0.0123915836041 1.82705920822
0.00395745109082 1.93204075658
0.0013302029062 1.97537813381
0.00780611726482 1.88068278245
0.00301019101901 1.94667245972
0.00112996553368 1.97898245922
0.00236640093816 1.95772557939
0.0053644000078 1.91110578688
0.00097175938871 1.98194673731
0.00774219769396 1.88052499357
0.001909048189 1.96552996331
0.000844593961936 1.98417474143
0.00533159603899 1.91196254169
0.00157252318496 1.97150303254
0.0120415450078 1.83384283027
0.0038937691027 1.93310168405
0.00131772955587 1.97542961055
0.00763021003363 1.88248748407
0.00296787968137 1.94922788896
0.00112019442692 1.97913455247
0.00233687398473 1.95802556574
0.00526389908967 1.91206602465
0.000963962948668 1.9821759325
0.00756877280127 1.88574985365
0.00188763278311 1.96568051429


==> plotting/kleinbergData/invLogSqr_vs_alphaMin_latticeAniso_b0.125000.txt <==
0.00058213486732 1.99024361091
0.000652635629798 1.98913770662
0.000736764441452 1.98795143502
0.000838274208941 1.98642651403
0.00096230457659 1.98439097008
0.00111604554445 1.9819805846
0.00130980345147 1.97905652103
0.00155877435547 1.97510981995
0.00188611697012 1.97045778294
0.00232853946928 1.96303061893
0.00294705776581 1.95461110954
0.00384921830636 1.94195915502
0.00523921380588 1.92387189744
0.00754446788046 1.89376673444
0.0209568552235 1.74933770626
0.00523220808206 1.92236316776
0.00155650051272 1.97529913305
0.0117058047455 1.84740656365
0.0038316119504 1.94200379498
0.00130543083092 1.97915009557
0.00292645420755 1.95490041632
0.00746017436756 1.89205105989
0.00111054951432 1.98172237404
0.0115782442307 1.85715623399
0.00230789672745 1.96420054713
0.005166194651 1.92246769437
0.000956260089922 1.98448050284
0.00740111871013 1.895109123
0.0018665757184 1.97013709518
0.0201939598952 1.76039001941
0.00513557271407 1.92495522608
0.00154072148477 1.97550984709
0.011383947414 1.85027997619
0.00377093134727 1.94399392638
0.00129330348686 1.97909817742
0.00288589004194 1.95551400087
0.00729577281862 1.89453984957
0.00110102863211 1.98217255893
0.0112622808628 1.85242274712
0.0022794541689 1.9643757638
0.00507118598797 1.92303114953
0.000948649191921 1.98482519712
0.00723896707083 1.89785479227
0.0018458690445 1.97114607707
0.0194679669668 1.76070649654
0.00504158970091 1.92413537636
0.00152518118616 1.97577805545
0.0110752284657 1.85279996906
0.00371168039992 1.94375738851
0.00128134435419 1.97956096177
0.00284616346813 1.95549511307
0.00713673785667 1.89673215243
0.00109162966273 1.98238056199
0.0109590119106 1.85399647907
0.00225153464764 1.96384633145
0.00497877451635 1.9242269896
0.000941128796637 1.98466705259
0.00708208379154 1.89853429933
0.00182550503026 1.97138679651
0.0187837003338 1.77616389395
0.00495016391876 1.92819532192
0.00150987456758 1.97551182939
0.0107789948613 1.85332944644
0.00365381555041 1.94337081276
0.00126955033636 1.97965299412
0.00280725158725 1.95587394044
0.00698285287439 1.90021142961
0.00108235053361 1.9823991993
0.0106678853789 1.85073972826
0.00222412495397 1.9656716248
0.00488886637811 1.92609141795
0.000933697474821 1.98472590435
0.0069302584665 1.90084621657
0.00180547615661 1.9715731282
0.0181311725014 1.77849862614
0.00486120291716 1.93073452738
0.00149479747618 1.97560442573
0.010494331718 1.85483756474
0.00359729334992 1.94621020813
0.00125791840772 1.97949355196
0.00276913227108 1.95591181265
0.00683388847607 1.90023178392
0.00107318906162 1.98253902185
0.0103882045341 1.85965270632
0.00219721275026 1.96541321409
0.00480137146108 1.9281349882
0.000926353825328 1.98485607906
0.00678325263241 1.90261291099
0.00178577510961 1.97090813909
0.0175156803661 1.7871448608
0.0047746183204 1.92802284273
0.0014799450944 1.97608587347
0.010220863774 1.85716026446
0.00354207263744 1.94718796301
0.00124644561164 1.97970233303
0.00273178414244 1.95680240617
0.00668964120104 1.90356744046
0.00106414357155 1.98282576491
0.0101192975475 1.86541191806
0.00217078606927 1.96548941152
0.00471620479884 1.92836739862
0.000919096474457 1.98500066328
0.0066408794331 1.90416370519
0.00176639477373 1.97204655987
0.0169290581677 1.79311543282
0.00469032658148 1.93000647375
0.00146531297889 1.97617951399
0.00995794750819 1.86002275703
0.00348811374249 1.94720424552
0.00123512905857 1.9797293022
0.00269518653801 1.95755402676
0.00654991128874 1.904594006
0.00105521196273 1.98258898563
0.00986084008521 1.86068230119
0.002144833302 1.96666646967
0.00463328429605 1.92975866783
0.000911924075305 1.98516653757
0.00650294079049 1.90589714886
0.00174732822545 1.97209846781
0.0163709612706 1.79308538331
0.00460824769212 1.93139100314
0.000557224529024 1.99033125612
0.000623121827642 1.98979063943
0.000701439205383 1.98859946765
0.000795505847016 1.98692755442
0.000909846027529 1.98506359033
0.00105073346626 1.98255154317
0.00122707063037 1.98005589643
0.00145183041039 1.97630146474
0.00174451218706 1.97126886161
0.002135518243 1.96635425993
0.00267437982157 1.95845959962
0.00344625184937 1.94723321075
0.00460774350409 1.92942793678
0.00647310296746 1.90435335626
0.00975146846626 1.86834529274
0.00145089679557 1.97656137564
0.00970505644782 1.86597167158
0.00343537850809 1.94741055428
0.00122396592426 1.98013266357
0.00265931948193 1.95916297199
0.00641451832318 1.90632274492
0.00104639233147 1.98294167087
0.00961212122896 1.86955174854
0.00211934318413 1.96597207886
0.00455253124011 1.93052562478
0.000904835307146 1.98530964257
0.00636925925913 1.90410679703
0.00172856872711 1.9728067988
0.0158412777387 1.79748295103
0.00452830375045 1.93129912094
0.00143669231644 1.97669136578
0.00946165332677 1.86936049595
0.00338383021407 1.94806832813
0.001212953448 1.9805696716
0.00262416366017 1.95917847599
0.0062832779402 1.90853329038
0.00103768281372 1.98333473311
0.00937265890418 1.86689707721
0.00209430478388 1.96713367735
0.00447387085341 1.93210144266
0.000897828874817 1.98541883817
0.00623965277476 1.90689886379
0.00171010941031 1.97284458279
0.015336250795 1.80220012221
0.00445042292309 1.93137342316
0.0014226954165 1.97692710075
0.00922732023311 1.86855431177
0.00333343308814 1.9486618667
0.00120208893088 1.98076620242
0.00258969981127 1.95926081129
0.00615602440181 1.91084763534
0.00102908158405 1.98291425092
0.00914203193514 1.87591259544
0.00206970749065 1.96751609651
0.00439723286215 1.9329555732
0.000890903508136 1.98535902015
0.0061139659161 1.90898984597
0.00169194451749 1.97322380531
0.014854178352 1.81206208372
0.00437453409673 1.93599799489
0.00140890207069 1.97689421431
0.00900160627597 1.87354180567
0.00328415394139 1.9485229371
0.00119136955357 1.98069298974
0.00255591103238 1.96111499805
0.00603259809279 1.91078264611
0.0010205868547 1.9835532968
0.00891985628717 1.87744332121
0.00204554100361 1.96772225155
0.00432254622513 1.93282012113
0.000884057961315 1.98553900661
0.00599203924874 1.91314745009
0.00167406751799 1.97288914114
0.0143960671131 1.81205491159
0.00430056998592 1.93490273758
0.00139530835108 1.97792097424
0.00878402873557 1.87624768536
0.00323595952838 1.95046355259
0.00118079309949 1.98117274769
0.00252277924778 1.96015851836
0.00591284798452 1.91176328882
0.00101219687466 1.9835779857
0.00870566778456 1.87663358564
0.00202179532068 1.96800518688
0.00424974642807 1.93437653019
0.00087729089829 1.98582674304
0.00587372238163 1.91110207804
0.00165647236007 1.97361220266
0.0139574173439 1.81774131227
0.00422846593365 1.93558220555
0.00138191042401 1.97772613422
0.00857428894058 1.87888783212
0.00318881824746 1.95022441648
0.00117035686244 1.98107922056
0.00053942771079 1.99047037394
0.00060210555796 1.99013369179
0.000676377657644 1.98885451232
0.000765290466631 1.98749825124
0.000872960946724 1.98581250112
0.00100506186095 1.98360497014
0.00116958456391 1.9810121269
0.0013780766295 1.97770898996
0.00164772481667 1.97323127387
0.00200501391119 1.96827562933
0.00249248731057 1.96112569138
0.00318202338806 1.9500469161
0.00420293386504 1.93722650586
0.00580732164156 1.914636948
0.00854207297201 1.87579046414
0.00249028753408 1.96133739624
0.005796626255 1.91413743454
0.00100390992874 1.98357363453
0.00849909308006 1.88603837341
0.00199846072854 1.96815889326
0.00417877094335 1.93627895016
0.00087060134995 1.98592378207
0.00575887469398 1.91532509693
0.00163915315018 1.97353673953
0.0135392221228 1.82350941381
0.00415816023331 1.93442530927
0.00136870454741 1.97749516719
0.00837192992972 1.88124459603
0.00314269964506 1.95212139952
0.00116005837476 1.98109660228
0.00245841950893 1.96186742721
0.0056838002441 1.91477338521
0.000995724336734 1.98389824547
0.00829977181649 1.88390461243
0.00197552740683 1.96883697031
0.00410955876305 1.9365437149
0.000863988024964 1.98591425284
0.00564736329055 1.91540323914
0.00162210414803 1.9734883914
0.0131400379761 1.8312294598
0.00408959291735 1.93769957428
0.00135568706818 1.97814282531
0.00817667901773 1.88332510241
0.003097574348 1.95193398009
0.00114989522285 1.98155837356
0.00242715931203 1.96074512469
0.00557423468301 1.91622983405
0.000987638452527 1.9840481559
0.00810739969714 1.88507426697
0.00195298696775 1.96940255325
0.000857449769691 1.9858585577
0.00553906075486 1.91797917106
0.0016053197618 1.97430037803
0.012757565401 1.83143272146
0.00402270827226 1.93764359481
0.00134285420357 1.97855131925
0.00798818208065 1.8865543823
0.00305341366212 1.95375485184
0.00113986504573 1.98157385305
0.00239649158266 1.96222277479
0.00546780786103 1.91857133301
0.000529409685954 1.99051810495
0.00059030103505 1.99011605148
0.000662335306582 1.98901284668
0.000748406934185 1.98780146279
0.000852415025645 1.98605500577
0.000979712848961 1.98401949971
0.00113781070155 1.98154833113
0.00133750959103 1.97846406225
0.00159479622226 1.97472539972
0.00193414498222 1.96985554276
0.00239456099151 1.96265858351
0.00304131035436 1.95371557635
0.00399039123262 1.94069511368
0.00546441686798 1.91870942754
0.00793612440621 1.88664271764
0.0009796506633 1.98415260724
0.00792164543649 1.88665530362
0.00193083011329 1.96893488436
0.00085098545223 1.98613378569
0.00543384372943 1.92054729318
0.00158879454358 1.97444812719
0.0123915836041 1.83461596613
0.00395745109082 1.93929031137
0.0013302029062 1.97847046714
0.00780611726482 1.88767441492
0.00301019101901 1.95435852284
0.00112996553368 1.98170644678
0.00236640093816 1.96282575521
0.0053644000078 1.91992222102
0.00097175938871 1.98412391575
0.00774219769396 1.89215937131
0.001909048189 1.96932016047
0.000844593961936 1.98627239328
0.00533159603899 1.92213002312
0.00157252318496 1.97487682896
0.0120415450078 1.83780320266
0.0038937691027 1.94021112856
0.00131772955587 1.97855252174
0.00763021003363 1.88989026356
0.00296787968137 1.95476237782
0.00112019442692 1.9817775685
0.00233687398473 1.96328823817
0.00526389908967 1.92176921844
0.000963962948668 1.98416700961
0.00756877280127 1.89150783533
0.00188763278311 1.96984911343


==> plotting/kleinbergData/invLogSqr_vs_alphaMin_latticeAniso_b0.500000.txt <==
0.00058213486732 1.99181161334
0.000652635629798 1.99119487147
0.000736764441452 1.98988154517
0.000838274208941 1.98850020868
0.00096230457659 1.98695216233
0.00111604554445 1.98503713738
0.00130980345147 1.98216190395
0.00155877435547 1.9790557997
0.00188611697012 1.97543728123
0.00232853946928 1.96953130165
0.00294705776581 1.96275663204
0.00384921830636 1.95156973034
0.00523921380588 1.93696492199
0.00754446788046 1.90987791956
0.0209568552235 1.7801557804
0.00523220808206 1.93421242558
0.00155650051272 1.97883598187
0.0117058047455 1.86796219081
0.0038316119504 1.95166422651
0.00130543083092 1.98251572543
0.00292645420755 1.96242738824
0.00746017436756 1.91054403102
0.00111054951432 1.9849388095
0.0115782442307 1.87467588675
0.00230789672745 1.97015180994
0.005166194651 1.93555098541
0.000956260089922 1.98707040801
0.00740111871013 1.91146917756
0.0018665757184 1.97534521177
0.0201939598952 1.79572356256
0.00513557271407 1.93718080663
0.00154072148477 1.97912341726
0.011383947414 1.87085860297
0.00377093134727 1.95074212369
0.00129330348686 1.98250862112
0.00288589004194 1.96329434285
0.00729577281862 1.91326562079
0.00110102863211 1.98487126654
0.0112622808628 1.86842471178
0.0022794541689 1.96966082794
0.00507118598797 1.93785111412
0.000948649191921 1.98708901814
0.00723896707083 1.91873117792
0.0018458690445 1.97566901889
0.0194679669668 1.79389637277
0.00504158970091 1.93973380234
0.00152518118616 1.97944831845
0.0110752284657 1.87382796501
0.00371168039992 1.95258354916
0.00128134435419 1.98285154079
0.00284616346813 1.96339371068
0.00713673785667 1.91399068244
0.00109162966273 1.98497689022
0.0109590119106 1.8651074327
0.00225153464764 1.97094770874
0.00497877451635 1.93841301205
0.000941128796637 1.98737994712
0.00708208379154 1.91617427861
0.00182550503026 1.97562053231
0.0187837003338 1.80810222323
0.00495016391876 1.93833567896
0.00150987456758 1.97980674425
0.0107789948613 1.87898218102
0.00365381555041 1.95353755633
0.00126955033636 1.98258421854
0.00280725158725 1.9618639496
0.00698285287439 1.91621183091
0.00108235053361 1.98540950491
0.0106678853789 1.88266726127
0.00222412495397 1.97053585501
0.00488886637811 1.93904257486
0.000933697474821 1.98713324003
0.0069302584665 1.91716093471
0.00180547615661 1.97608888746
0.0181311725014 1.81783541448
0.00486120291716 1.9386680723
0.00149479747618 1.98023491452
0.010494331718 1.87731067873
0.00359729334992 1.95622843637
0.00125791840772 1.98299614555
0.00276913227108 1.96411130437
0.00683388847607 1.918159438
0.00107318906162 1.98558140121
0.0103882045341 1.88524342514
0.00219721275026 1.97150611919
0.00480137146108 1.93988429056
0.000926353825328 1.98723575206
0.00678325263241 1.91859668063
0.00178577510961 1.97609766019
0.0175156803661 1.8192701561
0.0047746183204 1.94041767504
0.0014799450944 1.98016509978
0.010220863774 1.88058178945
0.00354207263744 1.95511845545
0.00124644561164 1.98318989488
0.00273178414244 1.96579966558
0.00668964120104 1.91964310554
0.00106414357155 1.98579843062
0.0101192975475 1.87924701975
0.00217078606927 1.97145405238
0.00471620479884 1.94022392917
0.000919096474457 1.98725061778
0.0066408794331 1.91599356828
0.00176639477373 1.97620327356
0.0169290581677 1.82184367937
0.00469032658148 1.94100437865
0.00146531297889 1.98022171425
0.00995794750819 1.8863571322
0.00348811374249 1.95504763833
0.00123512905857 1.98312843658
0.00269518653801 1.96498000595
0.00654991128874 1.9196583066
0.00105521196273 1.9855897447
0.00986084008521 1.88575096007
0.002144833302 1.97156601217
0.00463328429605 1.94278430457
0.000911924075305 1.9875646478
0.00650294079049 1.92058773864
0.00174732822545 1.97637873248
0.0163709612706 1.82448377984
0.00460824769212 1.94338355913
0.000557224529024 1.9919275179
0.000623121827642 1.99128662617
0.000701439205383 1.99031694918
0.000795505847016 1.98906088472
0.000909846027529 1.98752655516
0.00105073346626 1.98584639727
0.00122707063037 1.98333176441
0.00145183041039 1.98054513502
0.00174451218706 1.97661423667
0.002135518243 1.97131543245
0.00267437982157 1.96508636794
0.00344625184937 1.95642447993
0.00460774350409 1.9437598981
0.00647310296746 1.92116223483
0.00975146846626 1.88830407472
0.00145089679557 1.98064285731
0.00970505644782 1.88808735756
0.00343537850809 1.95594961203
0.00122396592426 1.98324793425
0.00265931948193 1.96544644268
0.00641451832318 1.92207474447
0.00104639233147 1.98569390803
0.00961212122896 1.89188261776
0.00211934318413 1.97264483259
0.00455253124011 1.94259623794
0.000904835307146 1.98782225428
0.00636925925913 1.92355221026
0.00172856872711 1.97739575823
0.0158412777387 1.83308006141
0.00452830375045 1.94333902051
0.00143669231644 1.98094100533
0.00946165332677 1.89181907534
0.00338383021407 1.95798894804
0.001212953448 1.98386980631
0.00262416366017 1.96620993359
0.0062832779402 1.92472656225
0.00103768281372 1.98590584654
0.00937265890418 1.89195451118
0.00209430478388 1.9725308703
0.00447387085341 1.94330574094
0.000897828874817 1.98775914452
0.00623965277476 1.92629614814
0.00171010941031 1.97669572132
0.015336250795 1.83540902747
0.00445042292309 1.9448985946
0.0014226954165 1.980398446
0.00922732023311 1.89198137703
0.00333343308814 1.95748817126
0.00120208893088 1.98403161117
0.00258969981127 1.96643906707
0.00615602440181 1.92517845357
0.00102908158405 1.98602502641
0.00914203193514 1.89361887729
0.00206970749065 1.9722271917
0.00439723286215 1.94574313467
0.000890903508136 1.98747818076
0.0061139659161 1.92629340223
0.00169194451749 1.97726767999
0.014854178352 1.84192836903
0.00437453409673 1.94568394498
0.00140890207069 1.98124326077
0.00900160627597 1.89510722968
0.00328415394139 1.95813791643
0.00119136955357 1.9838403054
0.00255591103238 1.96645142091
0.00603259809279 1.92737475079
0.0010205868547 1.9860459403
0.00891985628717 1.89885515137
0.00204554100361 1.97289236715
0.00432254622513 1.94471112571
0.000884057961315 1.98796262181
0.00599203924874 1.9274694963
0.00167406751799 1.97767331332
0.0143960671131 1.8401005402
0.00430056998592 1.94544355854
0.00139530835108 1.98119266343
0.00878402873557 1.89806713214
0.00323595952838 1.95835378215
0.00118079309949 1.98399662579
0.00252277924778 1.967252499
0.00591284798452 1.92788105098
0.00101219687466 1.98627267609
0.00870566778456 1.89780631059
0.00202179532068 1.97309394149
0.00424974642807 1.94673406045
0.00087729089829 1.98804816459
0.00587372238163 1.93103733276
0.00165647236007 1.97766291985
0.0139574173439 1.8476964209
0.00422846593365 1.94774578614
0.00138191042401 1.9812572664
0.00857428894058 1.90174645508
0.00318881824746 1.9593237039
0.00117035686244 1.98410103522
0.00053942771079 1.991959174
0.00060210555796 1.99167690121
0.000676377657644 1.99058421843
0.000765290466631 1.98947812469
0.000872960946724 1.987913806
0.00100506186095 1.98640033069
0.00116958456391 1.98403741931
0.0013780766295 1.98160453306
0.00164772481667 1.97774849223
0.00200501391119 1.97295298843
0.00249248731057 1.96735286747
0.00318202338806 1.95887413723
0.00420293386504 1.94693896527
0.00580732164156 1.93019398512
0.00854207297201 1.90164980789
0.00249028753408 1.96807363327
0.005796626255 1.93040132229
0.00100390992874 1.98634153471
0.00849909308006 1.89930421068
0.00199846072854 1.97440688371
0.00417877094335 1.94826640617
0.00087060134995 1.98834903796
0.00575887469398 1.92874951957
0.00163915315018 1.97827018626
0.0135392221228 1.85156292171
0.00415816023331 1.94813519774
0.00136870454741 1.98144165565
0.00837192992972 1.90278789198
0.00314269964506 1.95790062803
0.00116005837476 1.98431116923
0.00245841950893 1.96850249499
0.0056838002441 1.92913901629
0.000995724336734 1.98628010371
0.00829977181649 1.90255902702
0.00197552740683 1.97341953341
0.000863988024964 1.98801639292
0.00564736329055 1.92905021636
0.00162210414803 1.97855642302
0.0131400379761 1.85049684818
0.00408959291735 1.94827885982
0.00135568706818 1.98149438591
0.00817667901773 1.90296077089
0.003097574348 1.96084886097
0.00114989522285 1.9840821291
0.00242715931203 1.96843933072
0.00557423468301 1.93054194703
0.000987638452527 1.98651748712
0.00810739969714 1.90395432785
0.00195298696775 1.97446207363
0.000857449769691 1.98842335783
0.00553906075486 1.9297296363
0.0016053197618 1.97868840188
0.012757565401 1.85930436649
0.00402270827226 1.9503735899
0.00134285420357 1.98226952828
0.00798818208065 1.906045644
0.00305341366212 1.96050839356
0.00113986504573 1.98459277201
0.00239649158266 1.96852176849
0.00546780786103 1.93239074978
0.000529409685954 1.99197304949
0.00059030103505 1.99169262598
0.000662335306582 1.99085897719
0.000748406934185 1.98971873804
0.000852415025645 1.98838117723
0.000979712848961 1.98667077933
0.00113781070155 1.98481710142
0.00133750959103 1.98223125486
0.00159479622226 1.97877990876
0.00193414498222 1.97427845707
0.00239456099151 1.9695067488
0.00304131035436 1.96159334727
0.00399039123262 1.94985409889
0.00546441686798 1.93342367462
0.00793612440621 1.90234754608
0.0009796506633 1.98678633792
0.00792164543649 1.90023416803
0.00193083011329 1.97475404692
0.00085098545223 1.98857358666
0.00543384372943 1.93137253897
0.00158879454358 1.97853449544
0.0123915836041 1.85873413555
0.00395745109082 1.95189249834
0.0013302029062 1.98243393358
0.00780611726482 1.9078512481
0.00301019101901 1.9610659352
0.00112996553368 1.98470505901
0.00236640093816 1.96964339302
0.0053644000078 1.93452843235
0.00097175938871 1.98665734091
0.00774219769396 1.91184148251
0.001909048189 1.97557844256
0.000844593961936 1.98830762767
0.00533159603899 1.93396922414
0.00157252318496 1.97915197241
0.0120415450078 1.86711143139
0.0038937691027 1.95133547647
0.00131772955587 1.98218821221
0.00763021003363 1.91082864382
0.00296787968137 1.96130234166
0.00112019442692 1.98461685714
0.00233687398473 1.96990796413
0.00526389908967 1.93453317089
0.000963962948668 1.98697611303
0.00756877280127 1.91175979346
0.00188763278311 1.97424570321


==> plotting/kleinbergData/invLogSqr_vs_alphaMin_latticeAniso_b1.000000.txt <==
0.00058213486732 1.99256656371
0.000652635629798 1.99174791724
0.000736764441452 1.99103748455
0.000838274208941 1.98966280674
0.00096230457659 1.98817689176
0.00111604554445 1.98668818379
0.00130980345147 1.98403979745
0.00155877435547 1.98128459692
0.00188611697012 1.97766454669
0.00232853946928 1.97311787347
0.00294705776581 1.9670305259
0.00384921830636 1.95670807442
0.00523921380588 1.94126608086
0.00754446788046 1.92441174575
0.0209568552235 1.81773917155
0.00523220808206 1.94629467137
0.00155650051272 1.98158202404
0.0117058047455 1.88804119923
0.0038316119504 1.95945665879
0.00130543083092 1.98415668846
0.00292645420755 1.96699826366
0.00746017436756 1.92435105819
0.00111054951432 1.986140424
0.0115782442307 1.8923626175
0.00230789672745 1.97282689307
0.005166194651 1.94398074048
0.000956260089922 1.98841616525
0.00740111871013 1.92663889056
0.0018665757184 1.97838688021
0.0201939598952 1.82552152711
0.00513557271407 1.94352451652
0.00154072148477 1.98156408051
0.011383947414 1.89292556316
0.00377093134727 1.95897195611
0.00129330348686 1.984255821
0.00288589004194 1.96650620303
0.00729577281862 1.92502091127
0.00110102863211 1.98659020045
0.0112622808628 1.8918600723
0.0022794541689 1.97410808786
0.00507118598797 1.94507165907
0.000948649191921 1.98835530108
0.00723896707083 1.92711141631
0.0018458690445 1.97864901613
0.0194679669668 1.83331520206
0.00504158970091 1.94578469684
0.00152518118616 1.98196318736
0.0110752284657 1.89276253931
0.00371168039992 1.95882796457
0.00128134435419 1.98453206085
0.00284616346813 1.96723000336
0.00713673785667 1.9255593234
0.00109162966273 1.98676582544
0.0109590119106 1.89742602772
0.00225153464764 1.97361235365
0.00497877451635 1.9472124223
0.000941128796637 1.98827855031
0.00708208379154 1.92565835379
0.00182550503026 1.97860823633
0.0187837003338 1.83926697606
0.00495016391876 1.94657924477
0.00150987456758 1.98271084323
0.0107789948613 1.89761067465
0.00365381555041 1.960014337
0.00126955033636 1.98466958419
0.00280725158725 1.96859582108
0.00698285287439 1.92752723518
0.00108235053361 1.98680329499
0.0106678853789 1.89384968913
0.00222412495397 1.97389250636
0.00488886637811 1.94725177238
0.000933697474821 1.98853201532
0.0069302584665 1.9252698613
0.00180547615661 1.97869978667
0.0181311725014 1.84356381471
0.00486120291716 1.94604071698
0.00149479747618 1.98232244563
0.010494331718 1.89666536857
0.00359729334992 1.95953866184
0.00125791840772 1.98478434544
0.00276913227108 1.9674674495
0.00683388847607 1.92902373535
0.00107318906162 1.98700282308
0.0103882045341 1.89963726193
0.00219721275026 1.97477599028
0.00480137146108 1.94795922261
0.000926353825328 1.98870751604
0.00678325263241 1.9319705792
0.00178577510961 1.97871587986
0.0175156803661 1.8471206675
0.0047746183204 1.94831645913
0.0014799450944 1.98247330504
0.010220863774 1.89941664395
0.00354207263744 1.96005148238
0.00124644561164 1.98492592589
0.00273178414244 1.96820011426
0.00668964120104 1.93040703187
0.00106414357155 1.9870582317
0.0101192975475 1.89868526643
0.00217078606927 1.97505045311
0.00471620479884 1.94985645792
0.000919096474457 1.98880866412
0.0066408794331 1.9303922904
0.00176639477373 1.97921558071
0.0169290581677 1.85144395776
0.00469032658148 1.95117329199
0.00146531297889 1.98244278624
0.00995794750819 1.90270205644
0.00348811374249 1.96211289326
0.00123512905857 1.98490445479
0.00269518653801 1.96878911201
0.00654991128874 1.93154648729
0.00105521196273 1.98678363895
0.00986084008521 1.90225886141
0.002144833302 1.97486843541
0.00463328429605 1.95019031032
0.000911924075305 1.98873481839
0.00650294079049 1.92932557509
0.00174732822545 1.97984196062
0.0163709612706 1.855198125
0.00460824769212 1.95121753428
0.000557224529024 1.99260275751
0.000623121827642 1.99219453359
0.000701439205383 1.99123273168
0.000795505847016 1.99016220088
0.000909846027529 1.98877574018
0.00105073346626 1.98742772738
0.00122707063037 1.98497010041
0.00145183041039 1.98238867232
0.00174451218706 1.97953225496
0.002135518243 1.97585956221
0.00267437982157 1.96890434881
0.00344625184937 1.96110002152
0.00460774350409 1.95250837643
0.00647310296746 1.93170235909
0.00975146846626 1.90112604591
0.00145089679557 1.98202858349
0.00970505644782 1.90314712796
0.00343537850809 1.96311234559
0.00122396592426 1.98548290868
0.00265931948193 1.96961947824
0.00641451832318 1.9341518759
0.00104639233147 1.98701674756
0.00961212122896 1.90307375239
0.00211934318413 1.97530599316
0.00455253124011 1.95034641902
0.000904835307146 1.98894642975
0.00636925925913 1.93188827564
0.00172856872711 1.97919923809
0.0158412777387 1.85789381805
0.00452830375045 1.95019692318
0.00143669231644 1.98279639732
0.00946165332677 1.90567010651
0.00338383021407 1.96272696255
0.001212953448 1.98530945798
0.00262416366017 1.97061184696
0.0062832779402 1.93402552766
0.00103768281372 1.9873518257
0.00937265890418 1.90587519401
0.00209430478388 1.97599682904
0.00447387085341 1.95091422296
0.000897828874817 1.98869816095
0.00623965277476 1.93397373354
0.00171010941031 1.97969991012
0.015336250795 1.86204731531
0.00445042292309 1.95154410233
0.0014226954165 1.98257677094
0.00922732023311 1.90883882799
0.00333343308814 1.96387700888
0.00120208893088 1.98522783173
0.00258969981127 1.97059773299
0.00615602440181 1.93574404048
0.00102908158405 1.98747922181
0.00914203193514 1.90879527901
0.00206970749065 1.97563172319
0.00439723286215 1.95204362812
0.000890903508136 1.98898903777
0.0061139659161 1.93561429106
0.00169194451749 1.97986841849
0.014854178352 1.86299657515
0.00437453409673 1.9524446738
0.00140890207069 1.98284769016
0.00900160627597 1.91058494539
0.00328415394139 1.96311595699
0.00119136955357 1.98548724081
0.00255591103238 1.97047740104
0.00603259809279 1.93685513326
0.0010205868547 1.9875591223
0.00891985628717 1.91192602018
0.00204554100361 1.97585866007
0.00432254622513 1.95299819419
0.000884057961315 1.98934651522
0.00599203924874 1.93604267369
0.00167406751799 1.98008382713
0.0143960671131 1.86574984424
0.00430056998592 1.95467152173
0.00139530835108 1.98309700913
0.00878402873557 1.91133237869
0.00323595952838 1.96412031679
0.00118079309949 1.98568290712
0.00252277924778 1.97056612076
0.00591284798452 1.93717982447
0.00101219687466 1.98746995513
0.00870566778456 1.91299814442
0.00202179532068 1.97599469607
0.00424974642807 1.95357710124
0.00087729089829 1.98921532215
0.00587372238163 1.93817470571
0.00165647236007 1.98009803909
0.0139574173439 1.86910074425
0.00422846593365 1.9548406325
0.00138191042401 1.98334633314
0.00857428894058 1.91273212171
0.00318881824746 1.963718919
0.00117035686244 1.98569294778
0.00053942771079 1.99278289567
0.00060210555796 1.99243006242
0.000676377657644 1.99169370356
0.000765290466631 1.9905260131
0.000872960946724 1.98934934726
0.00100506186095 1.9877233877
0.00116958456391 1.98551556831
0.0013780766295 1.98372165353
0.00164772481667 1.98028763586
0.00200501391119 1.97684070911
0.00249248731057 1.97091165295
0.00318202338806 1.96394221643
0.00420293386504 1.9539826578
0.00580732164156 1.93730008174
0.00854207297201 1.91581235102
0.00249028753408 1.97137022206
0.005796626255 1.93644469797
0.00100390992874 1.98777939999
0.00849909308006 1.91642942369
0.00199846072854 1.97630972241
0.00417877094335 1.95443414064
0.00087060134995 1.98918099116
0.00575887469398 1.93811450844
0.00163915315018 1.98054099877
0.0135392221228 1.87996071041
0.00415816023331 1.95538447189
0.00136870454741 1.98385427662
0.00837192992972 1.91693607391
0.00314269964506 1.96554647637
0.00116005837476 1.98590489229
0.00245841950893 1.97202243661
0.0056838002441 1.9401408751
0.000995724336734 1.98805724042
0.00829977181649 1.91457722886
0.00197552740683 1.97703650456
0.000863988024964 1.98936159203
0.00564736329055 1.93892603358
0.00162210414803 1.98065844277
0.0131400379761 1.87485809914
0.00408959291735 1.95563469485
0.00135568706818 1.98418526968
0.00817667901773 1.91832668155
0.003097574348 1.96486566141
0.00114989522285 1.98613489934
0.00242715931203 1.971620571
0.00557423468301 1.94126038051
0.000987638452527 1.98776093561
0.00810739969714 1.92036398665
0.00195298696775 1.97705770093
0.000857449769691 1.98924860423
0.00553906075486 1.94203790811
0.0016053197618 1.98092950428
0.012757565401 1.88050718399
0.00402270827226 1.9546960538
0.00134285420357 1.98401508466
0.00798818208065 1.91639690863
0.00305341366212 1.96501499296
0.00113986504573 1.9860496105
0.00239649158266 1.97170527969
0.00546780786103 1.94125223803
0.000529409685954 1.99289081067
0.00059030103505 1.99251568814
0.000662335306582 1.99188917144
0.000748406934185 1.99079714175
0.000852415025645 1.98964539471
0.000979712848961 1.98807494914
0.00113781070155 1.98594589626
0.00133750959103 1.98414773593
0.00159479622226 1.98086226764
0.00193414498222 1.97704603296
0.00239456099151 1.97290080063
0.00304131035436 1.96604666114
0.00399039123262 1.95709941034
0.00546441686798 1.94263993415
0.00793612440621 1.92256733691
0.0009796506633 1.98799528238
0.00792164543649 1.91665069754
0.00193083011329 1.9776543978
0.00085098545223 1.98953964315
0.00543384372943 1.94096700323
0.00158879454358 1.98124069739
0.0123915836041 1.87947018683
0.00395745109082 1.95725102393
0.0013302029062 1.98413611719
0.00780611726482 1.92042077935
0.00301019101901 1.96750222341
0.00112996553368 1.98601230477
0.00236640093816 1.97301458883
0.0053644000078 1.94170992056
0.00097175938871 1.98796511294
0.00774219769396 1.91946644392
0.001909048189 1.97676858444
0.000844593961936 1.98941438262
0.00533159603899 1.94436206351
0.00157252318496 1.98087954597
0.0120415450078 1.88541789666
0.0038937691027 1.95774219877
0.00131772955587 1.98385983074
0.00763021003363 1.92292067376
0.00296787968137 1.96520746035
0.00112019442692 1.98640608842
0.00233687398473 1.97353119769
0.00526389908967 1.94438707661
0.000963962948668 1.98820104719
0.00756877280127 1.91784713474
0.00188763278311 1.97774220506


==> plotting/kleinbergData/invLogSqr_vs_alphaMin_latticeAniso_b11.313700.txt <==
0.000652635629798 1.99030304349
0.0209568552235 1.84433721081
0.00294410120616 1.96251037187
0.00111466775915 1.98394624481
0.011717612147 1.89363493409
0.0117058047455 1.89326265629
0.00232024946257 1.96872479394
0.000959549987196 1.98586822142
0.00747227497399 1.92236505275
0.00187555686219 1.97446791012
0.00746017436756 1.92020844811
0.000834694732794 1.98757772887
0.00517665752144 1.9408305291
0.00154745444763 1.97817737217
0.005166194651 1.9406166311
0.000732712632226 1.98900534724
0.00379675917697 1.95441321914
0.00129848016895 1.98157180642
0.0201939598952 1.85001557087
0.00290317085571 1.96256059811
0.00110509398272 1.98380815068
0.0113959674818 1.89629283401
0.011383947414 1.89277538684
0.00229157943706 1.97005342998
0.000951899857462 1.98603555352
0.00730779782644 1.92310925741
0.00185470097924 1.97496135169
0.00729577281862 1.92209600928
0.000828485556386 1.98776413731
0.00508154965459 1.94066126833
0.0015318121664 1.97890513237
0.00507118598797 1.94093425486
0.000727604100928 1.98904509788
0.00373690137162 1.95392083762
0.00128644932866 1.98174791254
0.0194679669668 1.84879727557
0.00286308748938 1.96262390576
0.00109564302107 1.9843402041
0.0110874578948 1.89583497212
0.0110752284657 1.89543960367
0.00226343706344 1.96936086456
0.000944340851752 1.9862441698
0.00714869494429 1.92415468768
0.00183419104293 1.97491924612
0.00713673785667 1.9242614564
0.00082234540694 1.98788920686
0.00498903950191 1.94262828436
0.00151640612885 1.97839819334
0.00497877451635 1.94168813469
0.000722548809615 1.98927293761
0.0036784480446 1.95546300762
0.0012745849215 1.98177373861
0.0187837003338 1.8502760146
0.00282382922153 1.96379764475
0.00108631262525 1.98421704533
0.0107912257925 1.89850056113
0.0107789948613 1.89839030695
0.00223581040405 1.970134788
0.000936871528569 1.9863675308
0.00699471942933 1.92799978987
0.00181401944419 1.97526425768
0.00698285287439 1.92504621736
0.000816273265076 1.98806842638
0.00489903298274 1.94427993374
0.00150123134477 1.97913005054
0.00488886637811 1.94358609794
0.000717546021041 1.98920436961
0.00362135554621 1.95487356435
0.00126288389169 1.98204545547
0.0181311725014 1.85682939688
0.00278537290569 1.96415018385
0.00107710106436 1.98466151574
0.0105066428024 1.89917734803
0.010494331718 1.90093668409
0.00220868647574 1.97052942718
0.000929490474805 1.98638759116
0.00684567482829 1.92598010467
0.00179417878197 1.97564806444
0.00683388847607 1.925692124
0.00081026802887 1.98789279574
0.00481143985495 1.9435593873
0.0014862832089 1.97892610764
0.00480137146108 1.94332898288
0.00071259501068 1.98924424438
0.00356558199749 1.95670285607
0.00125134325325 1.98202443384
0.0175156803661 1.86014188086
0.00274769685082 1.96445241984
0.00106800617498 1.98447396801
0.0102332538254 1.90039597838
0.010220863774 1.90174552039
0.00218205315454 1.97108814456
0.000922196305077 1.98643547823
0.00670134216562 1.92545188553
0.00177466185652 1.97520593007
0.00668964120104 1.92768728003
0.00080432891973 1.98808003628
0.0047261756289 1.94567679154
0.00147155723003 1.97899756976
0.00471620479884 1.94386860671
0.000707695066457 1.98936650445
0.00351108709221 1.9561455174
0.0012399600881 1.98229669699
0.0169290581677 1.86271580705
0.00271078008939 1.96595991014
0.00105902599508 1.9847255821
0.0099703659854 1.906028891
0.00995794750819 1.90378843015
0.00215589867938 1.97105922727
0.000914987661073 1.98643409912
0.00656152808346 1.92992655671
0.00175546166279 1.97614395522
0.00654991128874 1.92817641906
0.000798454870872 1.98801397911
0.00464315790824 1.94672205773
0.00145704902764 1.97944490826
0.00463328429605 1.9445936803
0.000702845488499 1.98949101498
0.00345783156099 1.95726391187
0.00122873154424 1.98252811563
0.0163709612706 1.86732105014
0.00267460235533 1.96482687292
0.0010501586037 1.98493893082
0.00971750217759 1.90587433416
0.00970505644782 1.90309520423
0.00213021163975 1.9713445097
0.000907863210926 1.98666998648
0.00642604321925 1.9278265877
0.00173657138423 1.97614329588
0.00641451832318 1.92906191938
0.000792644935481 1.98812340044
0.00456230856899 1.94788797185
0.00144275432867 1.97916587822
0.00455253124011 1.94624701688
0.000698045588881 1.98944591363
0.00340577898823 1.95728200441
0.00121765483392 1.98246436381
0.0158412777387 1.86751292
0.00263914405348 1.96600530993
0.00104140211993 1.98481772121
0.00947414325998 1.90758699915
0.00946165332677 1.90722895388
0.00210498096285 1.97205180486
0.000900821648589 1.98672845261
0.00629470836734 1.9296869192
0.00171798438665 1.97627867936
0.0062832779402 1.93071547844
0.000786898183901 1.98815513784
0.00448355255078 1.94641582986
0.00142866896434 1.97971785412
0.00447387085341 1.94687522072
0.000693294691382 1.98950413863
0.00335489299545 1.95805815658
0.00120672704787 1.98262776243
0.015336250795 1.87085469101
0.00260438623272 1.96531977172
0.00103275470191 1.98509118802
0.00923981832417 1.90694022802
0.00922732023311 1.90857490116
0.00208019548517 1.97244930914
0.000893861693246 1.98666823106
0.00616736242874 1.93296118654
0.00169969390468 1.97659805814
0.00615602440181 1.93165175416
0.000781213703265 1.98852557475
0.00440681856038 1.94843186689
0.00141478886713 1.98009492124
0.00439723286215 1.94746591203
0.000688592131249 1.98967275449
0.00330513898641 1.9594378683
0.00119594589241 1.98289473804
0.014854178352 1.87448894103
0.00257031056433 1.96639122591
0.00102421454585 1.98499526065
0.00901409222632 1.91049333128
0.00900160627597 1.90944131227
0.00205584561507 1.97219105208
0.000886981972707 1.98705637589
0.00604384146143 1.93203266685
0.00168169427206 1.97685998913
0.00603259809279 1.93399630254
0.000775590597135 1.98841899119
0.00433203764094 1.9497343943
0.00140111006781 1.98016098736
0.00432254622513 1.94877711935
0.000683937254963 1.98966964024
0.00325648361764 1.95871304501
0.00118530857586 1.98293205599
0.0143960671131 1.87491871144
0.00253689931407 1.96740792224
0.00101577988508 1.98519379258
0.00879648579974 1.91160446321
0.00878402873557 1.91112550408
0.00203192079961 1.9729631403
0.000880181488242 1.98686544375
0.00592399462907 1.93300555197
0.00166397905498 1.9766872216
0.00591284798452 1.93456944991
0.000770027985144 1.98861029228
0.00425914409381 1.9491332317
0.00138762869267 1.980463416
0.00424974642807 1.9495507992
0.000679329420012 1.98988257415
0.00320889479194 1.959549809
0.00117481255082 1.98314328706
0.0139574173439 1.87651863072
0.00250413531999 1.96707100274
0.00100744898919 1.98529737344
0.0085866992729 1.91222834914
0.00857428894058 1.91365599292
0.00200841120298 1.97261693477
0.000873458913913 1.98716170978
0.00580767931195 1.93473402798
0.0016465422927 1.9773093571
0.005796626255 1.93473960607
0.000764525002655 1.98861866861
0.0041880750969 1.95086615073
0.00137434096071 1.98076295421
0.00417877094335 1.95022879522
0.000674767994671 1.98990244313
0.00316234155422 1.95988749105
0.00116445532603 1.98300897523
0.0135392221228 1.87977453161
0.00247200197011 1.96777615241
0.000999220163082 1.9853075004
0.00838432565556 1.91438858076
0.00837192992972 1.9150921006
0.0019853072722 1.9734155594
0.000866813064139 1.98719572947
0.00569475392868 1.93585492364
0.00162937817985 1.97742616456
0.0056838002441 1.93645932827
0.000759080800423 1.98875637105
0.00411876960402 1.95068032706
0.00136124296044 1.98074345907
0.000670252357781 1.98984257543
0.00311679370034 1.96134274343
0.00115423446488 1.98344515658
0.0131400379761 1.8822037195
0.00244048318358 1.96792135967
0.000991091746129 1.98538957414
0.0081890154792 1.91175843207
0.00817667901773 1.91669646844
0.00196259972749 1.97330557992
0.000860242775806 1.98745670183
0.00558509199622 1.9368587234
0.00161248106153 1.97744643167
0.00557423468301 1.93643866273
0.000753694544269 1.98861091565
0.00405117085284 1.95141695487
0.00134833153274 1.98095713889
0.000665781898542 1.99003141085
0.00307222323085 1.96082133252
0.00114414758402 1.98344486247
0.012757565401 1.88446327315
0.00240956338739 1.96848642024
0.000983061975978 1.98571302118
0.00800047369257 1.91793822024
0.00798818208065 1.91716799644
0.00194027955289 1.97356348737
0.000853746907758 1.98743294491
0.0054785670008 1.93663554956
0.00159584542873 1.97795866295
0.00546780786103 1.93810481503
0.000748365414758 1.98880478669
0.00398522276705 1.95141350957
0.00133560293551 1.9809734419
0.000661356016307 1.99011751543
0.00302860201098 1.96096632947
0.00113419235193 1.98387822078
0.0123915836041 1.88660498256
0.00237922750005 1.96845235692
0.000975129530835 1.98576985924
0.00781835108279 1.91889886475
0.00780611726482 1.91881441764
0.00191833798732 1.97387913191
0.000847324340299 1.98740205272
0.00537506065057 1.94035581684
0.00157946563808 1.97796805146
0.0053644000078 1.93852730651
0.000743092606891 1.98885121394
0.00392087194226 1.95277497889
0.00132305373304 1.98113669707
0.000656974120375 1.99014873617
0.00298590327852 1.96177441971
0.00112436648758 1.98379192047
0.0120415450078 1.8894125747
0.00234946091034 1.96920927105
0.000967292711533 1.98598429343
0.00764236969968 1.92035889769
0.00763021003363 1.91931733871
0.001896766516 1.97433327138
0.000840973974714 1.98746685007
0.00527445979237 1.93970957885
0.00156333701452 1.97855211408
0.00526389908967 1.93838601977
0.000737875241768 1.98885585509
0.00385806679668 1.95407600917
0.00131068056995 1.98108889392


==> plotting/kleinbergData/invLogSqr_vs_alphaMin_latticeAniso_b16.000000.txt <==
0.00058213486732 1.99077683914
0.000652635629798 1.99005014578
0.000736764441452 1.98885125619
0.000838274208941 1.98742647257
0.00096230457659 1.98577255822
0.00111604554445 1.98368838758
0.00130980345147 1.98115367721
0.00155877435547 1.97774339619
0.00188611697012 1.97419956412
0.00232853946928 1.96911582513
0.00294705776581 1.9624937761
0.00384921830636 1.95360564037
0.00523921380588 1.94043349239
0.00754446788046 1.92085131775
0.0117882310632 1.89213484903
0.0209568552235 1.84538867083
0.00294410120616 1.96270169045
0.00523220808206 1.94005090833
0.00111466775915 1.98335970661
0.00155650051272 1.97791136158
0.011717612147 1.89332196617
0.00232024946257 1.96938586381
0.0038316119504 1.95345915122
0.000959549987196 1.98590937006
0.00130543083092 1.9813626379
0.00747227497399 1.92164162705
0.0206245038812 1.84358640476
0.00187555686219 1.97439260003
0.00292645420755 1.96200326846
0.000834694732794 1.9875730099
0.00111054951432 1.98362208113
0.00517665752144 1.93974494283
0.0115782442307 1.89686115202
0.00154745444763 1.97834425411
0.00230789672745 1.96939815682
0.000956260089922 1.98589603166
0.000732712632226 1.98886864186
0.00379675917697 1.95301670499
0.00740111871013 1.9219126049
0.00129848016895 1.98129451641
0.0018665757184 1.97436479939
0.0201939598952 1.85267949256
0.00290317085571 1.96312343782
0.00513557271407 1.94214483288
0.00110509398272 1.98360580207
0.00154072148477 1.97821444248
0.0113959674818 1.89775905855
0.00229157943706 1.969379928
0.00377093134727 1.95529250002
0.000951899857462 1.98584864704
0.00129330348686 1.98117195124
0.00730779782644 1.92346303317
0.0198788969975 1.83948117304
0.00185470097924 1.97457483515
0.00288589004194 1.96233298224
0.000828485556386 1.98750816194
0.00110102863211 1.98368659092
0.00508154965459 1.94418769321
0.0112622808628 1.89925888128
0.0015318121664 1.97837425783
0.0022794541689 1.96937631917
0.000948649191921 1.98606046971
0.000727604100928 1.98888904531
0.00373690137162 1.95465179982
0.00723896707083 1.92439574398
0.00128644932866 1.98144194681
0.0018458690445 1.97471583323
0.019472161114 1.86505212803
0.00504158970091 1.94209456204
0.00286308748938 1.96289259797
0.00109564302107 1.98389118269
0.00152518118616 1.97845125979
0.0110874578948 1.90055026807
0.00226343706344 1.96993462927
0.00371168039992 1.95418552824
0.000944340851752 1.98609001559
0.00128134435419 1.98171777742
0.00714869494429 1.92588094477
0.0191736492014 1.86096944947
0.00183419104293 1.97466118358
0.00284616346813 1.96368082071
0.00082234540694 1.98758619799
0.00109162966273 1.98401918886
0.00498903950191 1.94282830263
0.0109590119106 1.90004586715
0.00151640612885 1.97863696879
0.00225153464764 1.96998371252
0.000941128796637 1.98605781065
0.000722548809615 1.98903107589
0.0036784480446 1.95457933739
0.00708208379154 1.92789542895
0.0012745849215 1.98154997735
0.00182550503026 1.97504723433
0.0187871926818 1.86367167855
0.00495016391876 1.94466489586
0.00282382922153 1.96392402109
0.00108631262525 1.98395617189
0.00150987456758 1.97859700579
0.0107912257925 1.89941228188
0.00223581040405 1.96994117456
0.00365381555041 1.9542970708
0.000936871528569 1.98597427971
0.00126955033636 1.98163924759
0.00699471942933 1.92500406574
0.0185049731283 1.85219079926
0.00181401944419 1.97458783579
0.00280725158725 1.96389773956
0.000816273265076 1.98768789039
0.00108235053361 1.98429716495
0.00489903298274 1.94404024956
0.0106678853789 1.89823753749
0.00150123134477 1.97819945767
0.00222412495397 1.97010546698
0.000933697474821 1.98615430669
0.000717546021041 1.989001229
0.00362135554621 1.95508173719
0.0069302584665 1.92508625321
0.00126288389169 1.98195962363
0.00180547615661 1.9748381316
0.0181369902196 1.8550497192
0.00486120291716 1.94260307055
0.00278537290569 1.96365116952
0.00107710106436 1.98419104091
0.00149479747618 1.97876458933
0.0105066428024 1.90092671403
0.00220868647574 1.97036653412
0.00359729334992 1.95556217259
0.000929490474805 1.98616102949
0.00125791840772 1.98156357346
0.00684567482829 1.92796394581
0.0178682327308 1.8664496417
0.00179417878197 1.97571701911
0.00276913227108 1.9638988543
0.00081026802887 1.98777968331
0.00107318906162 1.98429534252
0.00481143985495 1.9455585806
0.0103882045341 1.90004935116
0.0014862832089 1.97896349176
0.00219721275026 1.97054986222
0.000926353825328 1.98624768697
0.00071259501068 1.98911362725
0.00356558199749 1.95481289736
0.00678325263241 1.92885750619
0.00125134325325 1.98187931267
0.00178577510961 1.97527516114
0.0175205335875 1.86682630286
0.0047746183204 1.94447350546
0.00274769685082 1.96446352582
0.00106800617498 1.98418578133
0.0014799450944 1.97877381469
0.0102332538254 1.90346201157
0.00218205315454 1.97047210213
0.00354207263744 1.95601732454
0.000922196305077 1.98624942603
0.00124644561164 1.98184147981
0.00670134216562 1.92959568259
0.0172659257773 1.87073103021
0.00177466185652 1.97554350889
0.00273178414244 1.96397491473
0.00080432891973 1.98783145704
0.00106414357155 1.98447955888
0.0047261756289 1.94435757051
0.0101192975475 1.90286564292
0.00147155723003 1.97946431739
0.00217078606927 1.97109831963
0.000919096474457 1.98617424935
0.000707695066457 1.98918446033
0.00351108709221 1.95708135202
0.0066408794331 1.92832673166
0.0012399600881 1.98230312622
0.00176639477373 1.97549769106
0.0169351347351 1.867566731
0.00469032658148 1.94501330932
0.00271078008939 1.96488011057
0.00105902599508 1.98430294284
0.00146531297889 1.97940952909
0.0099703659854 1.904262391
0.00215589867938 1.97066303244
0.00348811374249 1.9577799119
0.000914987661073 1.98624122362
0.00123512905857 1.98205079888
0.00656152808346 1.92839394673
0.0166932595136 1.86920906861
0.00175546166279 1.97591053423
0.00269518653801 1.96509975322
0.000798454870872 1.98787470254
0.00105521196273 1.98427524019
0.00464315790824 1.94748499013
0.00986084008521 1.90095421022
0.00145704902764 1.97924486328
0.002144833302 1.97115235405
0.000911924075305 1.98647158917
0.000702845488499 1.98922767635
0.00345783156099 1.95723547076
0.00650294079049 1.92986996866
0.00122873154424 1.98243655043
0.00174732822545 1.9760293122
0.0163794226544 1.87350348939
0.00460824769212 1.94653577342
0.00267460235533 1.96424722026
0.000557224529024 1.99075744442
0.000623121827642 1.99037890792
0.000701439205383 1.98926941648
0.000795505847016 1.98800423434
0.000909846027529 1.9864679877
0.00105073346626 1.98443842681
0.00122707063037 1.98221026188
0.00145183041039 1.97936334059
0.00174451218706 1.97572536538
0.002135518243 1.9715978444
0.00267437982157 1.96495291418
0.00344625184937 1.95703991975
0.00460774350409 1.94523843635
0.00647310296746 1.93035287874
0.00975146846626 1.9075755746
0.016335679665 1.87177855986
0.0010501586037 1.98447450037
0.00145089679557 1.97931937168
0.00971750217759 1.90666148826
0.00213021163975 1.97133510089
0.00343537850809 1.95814004937
0.000907863210926 1.98639438127
0.00122396592426 1.98242807217
0.00642604321925 1.9312099223
0.0161479192515 1.87170212634
0.00173657138423 1.97588185309
0.00265931948193 1.96618420621
0.000792644935481 1.98788316648
0.00104639233147 1.98458908514
0.00456230856899 1.94760596942
0.00961212122896 1.90968765114
0.00144275432867 1.97931412147
0.00211934318413 1.97102076433
0.000904835307146 1.98649575779
0.000698045588881 1.98935146244
0.00340577898823 1.95816139683
0.00636925925913 1.93184984992
0.00121765483392 1.9822656594
0.00172856872711 1.97556483209
0.0158483516359 1.87395005178
0.00263914405348 1.96579904075
0.00452830375045 1.94555992784
0.00104140211993 1.98444973392
0.00143669231644 1.9795725963
0.00947414325998 1.90643714939
0.00210498096285 1.9715003471
0.00338383021407 1.95784036143
0.000900821648589 1.9866223606
0.001212953448 1.98207076486
0.00629470836734 1.93089188321
0.0156301912892 1.87816281361
0.00171798438665 1.97647066406
0.00262416366017 1.96583748299
0.000786898183901 1.9880180234
0.00103768281372 1.98474407639
0.00448355255078 1.94722214955
0.00937265890418 1.91017586366
0.00142866896434 1.97978025394
0.00209430478388 1.9719654233
0.000897828874817 1.98662606889
0.000693294691382 1.98935526568
0.00335489299545 1.9573491357
0.00623965277476 1.92993844699
0.00120672704787 1.98228826435
0.00171010941031 1.97585100954
0.0153445387162 1.87381505887
0.00260438623272 1.96618601661
0.00445042292309 1.94704315726
0.00103275470191 1.98475803049
0.0014226954165 1.97978088417
0.00923981832417 1.9097204885
0.00333343308814 1.95817229603
0.00208019548517 1.97155286638
0.000893861693246 1.98660651469
0.00120208893088 1.98267950663
0.00616736242874 1.93337521894
0.01513566831 1.87719898897
0.00169969390468 1.97629824532
0.00258969981127 1.96613333623
0.000781213703265 1.98807544711
0.00102908158405 1.98492062278
0.00440681856038 1.94718246032
0.00914203193514 1.91245955451
0.00141478886713 1.98009238168
0.00206970749065 1.97224169574
0.000890903508136 1.9866369011
0.000688592131249 1.989341506
0.00330513898641 1.95790755747
0.0061139659161 1.93495238614
0.00119594589241 1.98227168071
0.00169194451749 1.97648609115
0.0148640924225 1.87624125487
0.00257031056433 1.96676806216
0.00437453409673 1.94929178802
0.00102421454585 1.98491322957
0.00140890207069 1.97973282405
0.00901409222632 1.90997480711
0.00328415394139 1.9590557592
0.00205584561507 1.97229134495
0.000886981972707 1.98656814889
0.00119136955357 1.98266019965
0.00604384146143 1.93612254882
0.0146651864055 1.87973326434
0.00168169427206 1.97719901614
0.00255591103238 1.96639725063
0.000775590597135 1.98819629203
0.0010205868547 1.98490547712
0.00433203764094 1.94872942325
0.00891985628717 1.91401501573
0.00140111006781 1.97999368867
0.00204554100361 1.97180373029
0.000884057961315 1.98674426148
0.000683937254963 1.9895610299
0.00325648361764 1.95933400483
0.00599203924874 1.93422927433
0.00118530857586 1.98265524439
0.00167406751799 1.97712897663
0.0144052072845 1.88291011612
0.00253689931407 1.96648466151
0.00430056998592 1.94865335476
0.00101577988508 1.9850725749
0.00139530835108 1.9804396238
0.00879648579974 1.91380592373
0.00323595952838 1.95972226636
0.00203192079961 1.97208686058
0.000880181488242 1.98692261287
0.00118079309949 1.98292885286
0.00592399462907 1.9341911435
0.0142152458347 1.87515527305
0.00166397905498 1.97668307798
0.00252277924778 1.96654063792
0.000770027985144 1.9883995973
0.00101219687466 1.98507747524
0.00425914409381 1.94899412695
0.00870566778456 1.91611187772
0.00138762869267 1.98023350199
0.00202179532068 1.97218624245
0.000679329420012 1.98967657226
0.00087729089829 1.98674175595
0.00320889479194 1.95990086629
0.00587372238163 1.93558400124
0.00117481255082 1.98303480614
0.00165647236007 1.9770870097
0.0139678695318 1.88530757101
0.00250413531999 1.9668495859
0.00422846593365 1.94889397921
0.00100744898919 1.98495028209
0.00138191042401 1.97989767208
0.0085866992729 1.91332439184
0.00318881824746 1.95954599475
0.00200841120298 1.97274389608
0.000873458913913 1.98680561049
0.00117035686244 1.98309202605
0.00580767931195 1.93446691917
0.0137869503759 1.88626408859
0.00053942771079 1.99077372551
0.00060210555796 1.99051023449
0.000676377657644 1.98965959175
0.000765290466631 1.98852915774
0.000872960946724 1.9867810939
0.00100506186095 1.98509302614
0.00116958456391 1.98283572218
0.0013780766295 1.98063623608
0.00164772481667 1.97707707509
0.00200501391119 1.97257290261
0.00249248731057 1.96747732981
0.00318202338806 1.96034757501
0.00420293386504 1.94884376713
0.00580732164156 1.93559098144
0.00854207297201 1.91513301963
0.0137850073975 1.88310066609
0.0016465422927 1.97671029573
0.00249028753408 1.96693681906
0.000764525002655 1.9884385769
0.00100390992874 1.98492258562
0.0041880750969 1.94869525971
0.00849909308006 1.9151285718
0.00137434096071 1.98035191895
0.00199846072854 1.97284068874
0.000674767994671 1.98972126242
0.00087060134995 1.98697273638
0.00316234155422 1.95907884241
0.00575887469398 1.93743883763
0.00116445532603 1.98302639339
0.00163915315018 1.97697297767
0.0135503346492 1.88346896379
0.00247200197011 1.96728830705
0.00415816023331 1.95086843987
0.000999220163082 1.98513178945
0.00136870454741 1.98056906577
0.00838432565556 1.91758766206
0.00314269964506 1.96088659685
0.0019853072722 1.97303558505
0.000866813064139 1.98701219412
0.00116005837476 1.98318533222
0.00569475392868 1.93738200577
0.013376980314 1.88441476758
0.00162937817985 1.97714079139
0.00245841950893 1.96790554197
0.000759080800423 1.98845541447
0.000995724336734 1.98514422669
0.00411876960402 1.94977670856
0.00829977181649 1.91709341459
0.00136124296044 1.98033364934
0.00197552740683 1.97288369573
0.000670252357781 1.98965539729
0.000863988024964 1.98691763653
0.00311679370034 1.96014773661
0.00564736329055 1.93820389171
0.00115423446488 1.98323152059
0.00162210414803 1.97759028777
0.0131508456075 1.8820596536
0.00244048318358 1.96800068865
0.00408959291735 1.95104780548
0.000991091746129 1.98500702247
0.00135568706818 1.9805752707
0.0081890154792 1.91579653458
0.003097574348 1.96129890787
0.00196259972749 1.97292815073
0.000860242775806 1.98722620653
0.00114989522285 1.98337324196
0.00558509199622 1.93627709476
0.0129848243351 1.89208563948
0.00161248106153 1.9770668752
0.00242715931203 1.96756554646
0.000753694544269 1.98846639802
0.000987638452527 1.98540706129
0.00405117085284 1.95058711408
0.00810739969714 1.91820847094
0.00134833153274 1.98069321851
0.00195298696775 1.97336317896
0.000665781898542 1.98987515589
0.000857449769691 1.98705793409
0.00307222323085 1.96123081271
0.00553906075486 1.93756526538
0.00114414758402 1.98340291554
0.0016053197618 1.9772744646
0.0127687117587 1.88903374982
0.00240956338739 1.96827925922
0.00402270827226 1.95122803812
0.000983061975978 1.98535334108
0.00134285420357 1.98054103762
0.00800047369257 1.92032654443
0.00194027955289 1.97369409719
0.00305341366212 1.96121598162
0.000853746907758 1.98732971025
0.00113986504573 1.98343026242
0.0054785670008 1.93759349467
0.0126100056071 1.88917978089
0.00159584542873 1.97742240032
0.00239649158266 1.96870446655
0.000529409685954 1.99097308667
0.00059030103505 1.99064675217
0.000662335306582 1.98991269111
0.000748406934185 1.98868592539
0.000852415025645 1.98729813314
0.000979712848961 1.9854743129
0.00113781070155 1.98329480959
0.00133750959103 1.98084709358
0.00159479622226 1.97778127337
0.00193414498222 1.97356399113
0.00239456099151 1.96849286626
0.00304131035436 1.9611102271
0.00399039123262 1.95079645665
0.00546441686798 1.93893603653
0.00793612440621 1.92035388571
0.0125606315612 1.88989270814
0.000748365414758 1.9887697423
0.0009796506633 1.98561392746
0.00398522276705 1.95097847984
0.00792164543649 1.91928461057
0.00133560293551 1.98061421107
0.00193083011329 1.97324077851
0.000661356016307 1.98989477205
0.00085098545223 1.98738918616
0.00302860201098 1.96154570369
0.00543384372943 1.9394586007
0.00113419235193 1.98329971006
0.00158879454358 1.97760603057
0.0124033877227 1.88670592957
0.00237922750005 1.96846192967
0.00395745109082 1.95137126795
0.000975129530835 1.98533779772
0.0013302029062 1.98076647518
0.00781835108279 1.91998528068
0.00191833798732 1.97404318416
0.00301019101901 1.9615840622
0.000847324340299 1.98726902954
0.00112996553368 1.98369670887
0.00537506065057 1.94014502597
0.0122514146212 1.89154036905
0.00157946563808 1.97757528585
0.00236640093816 1.96881507419
0.000743092606891 1.98876001615
0.00097175938871 1.98585867802
0.00392087194226 1.95328330686
0.00774219769396 1.91976551189
0.00132305373304 1.98094452221
0.001909048189 1.97351049672
0.000656974120375 1.99002682018
0.000844593961936 1.98710762836
0.00298590327852 1.96198897106
0.00533159603899 1.93977955136
0.00112436648758 1.98334904053
0.00157252318496 1.97789631905
0.0120532315342 1.89245977291
0.00234946091034 1.96813543767
0.0038937691027 1.95394278406
0.000967292711533 1.98550158706
0.00131772955587 1.98104826586
0.00764236969968 1.9199049596
0.001896766516 1.97380601958
0.00296787968137 1.96229095132
0.000840973974714 1.98739083047
0.00112019442692 1.98362154939
0.00527445979237 1.9416801744
0.0119075275253 1.8926005713
0.00156333701452 1.97776211145
0.00233687398473 1.96900381297
0.000737875241768 1.98877036903
0.000963962948668 1.985791961
0.00385806679668 1.95262805395
0.00756877280127 1.92389752378
0.00131068056995 1.98108340821
0.00188763278311 1.97393797599


==> plotting/kleinbergData/invLogSqr_vs_alphaMin_latticeAniso_b2.000000.txt <==
0.00058213486732 1.99202939629
0.000652635629798 1.99129291706
0.000736764441452 1.99021917547
0.000838274208941 1.98889911
0.00096230457659 1.98747998702
0.00111604554445 1.9855666067
0.00130980345147 1.98320260876
0.00155877435547 1.98053205886
0.00188611697012 1.97673297837
0.00232853946928 1.97229106314
0.00294705776581 1.96537878304
0.00384921830636 1.95403503429
0.00523921380588 1.94156300824
0.00754446788046 1.91576401106
0.0209568552235 1.81846932156
0.00523220808206 1.94010163937
0.00155650051272 1.98045246465
0.0117058047455 1.88284158815
0.0038316119504 1.95404024039
0.00130543083092 1.98293770738
0.00292645420755 1.96546786003
0.00746017436756 1.91890736101
0.00111054951432 1.98534563064
0.0115782442307 1.88444162164
0.00230789672745 1.97194413926
0.005166194651 1.94213818396
0.000956260089922 1.98748271887
0.00740111871013 1.92372325649
0.0018665757184 1.9763407739
0.0201939598952 1.82651566413
0.00513557271407 1.94403556298
0.00154072148477 1.98081980271
0.011383947414 1.88519057713
0.00377093134727 1.95552192446
0.00129330348686 1.98354305509
0.00288589004194 1.96331349233
0.00729577281862 1.91979342117
0.00110102863211 1.98579453646
0.0112622808628 1.88569706605
0.0022794541689 1.97234822922
0.00507118598797 1.94211254297
0.000948649191921 1.98762331867
0.00723896707083 1.91966738354
0.0018458690445 1.97670810537
0.0194679669668 1.83044119805
0.00504158970091 1.94607525062
0.00152518118616 1.98058699886
0.0110752284657 1.88896346463
0.00371168039992 1.9571545489
0.00128134435419 1.98371531358
0.00284616346813 1.96625242406
0.00713673785667 1.92206471278
0.00109162966273 1.98590482191
0.0109590119106 1.89287163877
0.00225153464764 1.97272101315
0.00497877451635 1.94360795992
0.000941128796637 1.98748555776
0.00708208379154 1.92562664153
0.00182550503026 1.97764582388
0.0187837003338 1.83190363888
0.00495016391876 1.94478272716
0.00150987456758 1.98095660617
0.0107789948613 1.89259319862
0.00365381555041 1.95618427502
0.00126955033636 1.98361296007
0.00280725158725 1.964716588
0.00698285287439 1.92500637898
0.00108235053361 1.98602042415
0.0106678853789 1.89414128206
0.00222412495397 1.97324415737
0.00488886637811 1.94441958136
0.000933697474821 1.98780234371
0.0069302584665 1.92419366192
0.00180547615661 1.97738261413
0.0181311725014 1.83022022687
0.00486120291716 1.94537135946
0.00149479747618 1.98107363586
0.010494331718 1.89364030546
0.00359729334992 1.9582396103
0.00125791840772 1.98395736202
0.00276913227108 1.96756966254
0.00683388847607 1.92446079674
0.00107318906162 1.98597309587
0.0103882045341 1.89583786474
0.00219721275026 1.97274586103
0.00480137146108 1.94506921604
0.000926353825328 1.9876724259
0.00678325263241 1.92427577824
0.00178577510961 1.97792643604
0.0175156803661 1.8431128256
0.0047746183204 1.94501356073
0.0014799450944 1.98142720658
0.010220863774 1.89536860039
0.00354207263744 1.95849082326
0.00124644561164 1.98400440846
0.00273178414244 1.96727490792
0.00668964120104 1.92708726321
0.00106414357155 1.98616354494
0.0101192975475 1.89772043996
0.00217078606927 1.97301679012
0.00471620479884 1.94584468159
0.000919096474457 1.98779345987
0.0066408794331 1.92716849456
0.00176639477373 1.97773635449
0.0169290581677 1.84386323522
0.00469032658148 1.94677596851
0.00146531297889 1.98171154953
0.00995794750819 1.89853963592
0.00348811374249 1.9576918672
0.00123512905857 1.98402151766
0.00269518653801 1.96712785136
0.00654991128874 1.92837465742
0.00105521196273 1.98623495004
0.00986084008521 1.90225855768
0.002144833302 1.97371099833
0.00463328429605 1.9469185639
0.000911924075305 1.98796788348
0.00650294079049 1.92847608233
0.00174732822545 1.97814796388
0.0163709612706 1.84792546685
0.00460824769212 1.94743213862
0.000557224529024 1.99223178553
0.000623121827642 1.9915457322
0.000701439205383 1.99067516367
0.000795505847016 1.98955509467
0.000909846027529 1.9881004546
0.00105073346626 1.98645939537
0.00122707063037 1.98395177143
0.00145183041039 1.98136069368
0.00174451218706 1.97865129489
0.002135518243 1.97339940168
0.00267437982157 1.96724599069
0.00344625184937 1.9592362461
0.00460774350409 1.94856689771
0.00647310296746 1.93121907928
0.00975146846626 1.90192687068
0.00145089679557 1.98161134751
0.00970505644782 1.90171192132
0.00343537850809 1.95912097603
0.00122396592426 1.98395631699
0.00265931948193 1.96816611171
0.00641451832318 1.92913174008
0.00104639233147 1.98641028815
0.00961212122896 1.90332737229
0.00211934318413 1.97369437207
0.00455253124011 1.94854687988
0.000904835307146 1.98817277103
0.00636925925913 1.92813316045
0.00172856872711 1.97786404354
0.0158412777387 1.8560272872
0.00452830375045 1.94804393948
0.00143669231644 1.98174936202
0.00946165332677 1.90386106877
0.00338383021407 1.95982579697
0.001212953448 1.98431480503
0.00262416366017 1.9671778945
0.0062832779402 1.93054598323
0.00103768281372 1.98635761765
0.00937265890418 1.90556099669
0.00209430478388 1.97420671184
0.00447387085341 1.94902272271
0.000897828874817 1.98830272156
0.00623965277476 1.92954241201
0.00171010941031 1.97858374463
0.015336250795 1.85598873603
0.00445042292309 1.94884398968
0.0014226954165 1.98168910409
0.00922732023311 1.90428619981
0.00333343308814 1.9610645418
0.00120208893088 1.98421911835
0.00258969981127 1.96922731698
0.00615602440181 1.93227951045
0.00102908158405 1.98656464305
0.00914203193514 1.90423814921
0.00206970749065 1.97390782109
0.00439723286215 1.94944893499
0.000890903508136 1.98819752971
0.0061139659161 1.93290380097
0.00169194451749 1.97877395312
0.014854178352 1.85930003375
0.00437453409673 1.94896308061
0.00140890207069 1.98201423768
0.00900160627597 1.90694149625
0.00328415394139 1.96130057559
0.00119136955357 1.9848222809
0.00255591103238 1.96872848136
0.00603259809279 1.93288631821
0.0010205868547 1.98682675642
0.00891985628717 1.90658383948
0.00204554100361 1.97548316936
0.00432254622513 1.95057649597
0.000884057961315 1.98833340498
0.00599203924874 1.93463082791
0.00167406751799 1.97902402059
0.0143960671131 1.85883349237
0.00430056998592 1.95074598949
0.00139530835108 1.9823432221
0.00878402873557 1.90883960671
0.00323595952838 1.96155224355
0.00118079309949 1.98491718992
0.00252277924778 1.96878788176
0.00591284798452 1.9339521983
0.00101219687466 1.98688967824
0.00870566778456 1.90918041716
0.00202179532068 1.97520169331
0.00424974642807 1.95167126733
0.00087729089829 1.98838214659
0.00587372238163 1.93525707972
0.00165647236007 1.97954255529
0.0139574173439 1.86481773425
0.00422846593365 1.95135804256
0.00138191042401 1.98227209215
0.00857428894058 1.91023509606
0.00318881824746 1.96247910298
0.00117035686244 1.98494227887
0.00053942771079 1.99223500927
0.00060210555796 1.9918036183
0.000676377657644 1.99113401286
0.000765290466631 1.9900415737
0.000872960946724 1.98856234426
0.00100506186095 1.98675520567
0.00116958456391 1.98486187566
0.0013780766295 1.98267875871
0.00164772481667 1.97927920918
0.00200501391119 1.97468855333
0.00249248731057 1.96928448008
0.00318202338806 1.96195149236
0.00420293386504 1.95245135694
0.00580732164156 1.93365477385
0.00854207297201 1.91062510059
0.00249028753408 1.96967954708
0.005796626255 1.9355334864
0.00100390992874 1.98690766862
0.00849909308006 1.91146645825
0.00199846072854 1.97540475397
0.00417877094335 1.95196830471
0.00087060134995 1.98861576658
0.00575887469398 1.93556755349
0.00163915315018 1.97948191394
0.0135392221228 1.8686289157
0.00415816023331 1.95139527229
0.00136870454741 1.98278211347
0.00837192992972 1.91083918247
0.00314269964506 1.96333513249
0.00116005837476 1.9849042791
0.00245841950893 1.96993696214
0.0056838002441 1.93656332179
0.000995724336734 1.98690911845
0.00829977181649 1.91253218625
0.00197552740683 1.97547534699
0.000863988024964 1.98862207743
0.00564736329055 1.93830764666
0.00162210414803 1.97956580654
0.0131400379761 1.87499761597
0.00408959291735 1.95350014
0.00135568706818 1.98270656666
0.00817667901773 1.91325977404
0.003097574348 1.96301809421
0.00114989522285 1.98502153153
0.00242715931203 1.96992861475
0.00557423468301 1.93799272765
0.000987638452527 1.98709979646
0.00810739969714 1.91598580296
0.00195298696775 1.97596944189
0.000857449769691 1.98867613683
0.00553906075486 1.9377951184
0.0016053197618 1.97937087091
0.012757565401 1.87439751055
0.00402270827226 1.95275472845
0.00134285420357 1.98290290391
0.00798818208065 1.915758466
0.00305341366212 1.96360161142
0.00113986504573 1.98527562378
0.00239649158266 1.97028500696
0.00546780786103 1.93834084336
0.000529409685954 1.99242247208
0.00059030103505 1.99195402432
0.000662335306582 1.99118393626
0.000748406934185 1.99013177576
0.000852415025645 1.9888678826
0.000979712848961 1.9871016744
0.00113781070155 1.98546831778
0.00133750959103 1.98276369232
0.00159479622226 1.97984065481
0.00193414498222 1.97566640256
0.00239456099151 1.97092875834
0.00304131035436 1.96319956349
0.00399039123262 1.95504705111
0.00546441686798 1.93801620273
0.00793612440621 1.91765466422
0.0009796506633 1.98715246482
0.00792164543649 1.91413423035
0.00193083011329 1.9754842266
0.00085098545223 1.98868131561
0.00543384372943 1.94064063406
0.00158879454358 1.98044741189
0.0123915836041 1.87811616777
0.00395745109082 1.95371614474
0.0013302029062 1.98239363915
0.00780611726482 1.91631026142
0.00301019101901 1.96442602583
0.00112996553368 1.98512378907
0.00236640093816 1.97053118606
0.0053644000078 1.93930972498
0.00097175938871 1.98717614134
0.00774219769396 1.92030354261
0.001909048189 1.97634561599
0.000844593961936 1.98875890705
0.00533159603899 1.9405687551
0.00157252318496 1.97987665827
0.0120415450078 1.8792450248
0.0038937691027 1.95548282704
0.00131772955587 1.9833298535
0.00763021003363 1.91889885835
0.00296787968137 1.96588979415
0.00112019442692 1.98524469981
0.00233687398473 1.97110339353
0.00526389908967 1.94081801576
0.000963962948668 1.98716721628
0.00756877280127 1.91850358954
0.00188763278311 1.97699449326


==> plotting/kleinbergData/invLogSqr_vs_alphaMin_latticeAniso_b2.828400.txt <==
0.000652635629798 1.9911544837
0.0209568552235 1.82004293855
0.00294410120616 1.9650894359
0.00111466775915 1.98496910578
0.011717612147 1.87840557552
0.0117058047455 1.88566724058
0.00232024946257 1.97083191528
0.000959549987196 1.98717431529
0.00747227497399 1.9220141007
0.00187555686219 1.9757709451
0.00746017436756 1.91957525482
0.000834694732794 1.98865487384
0.00517665752144 1.94070852341
0.00154745444763 1.9798771796
0.005166194651 1.94111984892
0.000732712632226 1.99000511466
0.00379675917697 1.95382059735
0.00129848016895 1.98279641287
0.0201939598952 1.82498440304
0.00290317085571 1.96476093769
0.00110509398272 1.98526966215
0.0113959674818 1.88881594737
0.011383947414 1.8874866511
0.00229157943706 1.97120219444
0.000951899857462 1.98727611114
0.00730779782644 1.92105547512
0.00185470097924 1.97603175302
0.00729577281862 1.9214299103
0.000828485556386 1.98872668565
0.00508154965459 1.94240762835
0.0015318121664 1.98018169794
0.00507118598797 1.94129147621
0.000727604100928 1.99008172031
0.00373690137162 1.95348326867
0.00128644932866 1.98282601093
0.0194679669668 1.82979975692
0.00286308748938 1.9643001953
0.00109564302107 1.98552069098
0.0110874578948 1.88981673715
0.0110752284657 1.88718832082
0.00226343706344 1.97127617974
0.000944340851752 1.98728353317
0.00714869494429 1.92325879457
0.00183419104293 1.97658431123
0.00713673785667 1.92241487952
0.00082234540694 1.98870217312
0.00498903950191 1.94164022903
0.00151640612885 1.98021491578
0.00497877451635 1.94220899665
0.000722548809615 1.99002329856
0.0036784480446 1.95486117884
0.0012745849215 1.98318172869
0.0187837003338 1.83727420026
0.00282382922153 1.96501204067
0.00108631262525 1.98544942454
0.0107912257925 1.88891481851
0.0107789948613 1.89070560105
0.00223581040405 1.97217614819
0.000936871528569 1.98728716492
0.00699471942933 1.92166523112
0.00181401944419 1.97665180718
0.00698285287439 1.92290240411
0.000816273265076 1.98889140113
0.00489903298274 1.94460216706
0.00150123134477 1.98028540126
0.00488886637811 1.94369339107
0.000717546021041 1.99011699731
0.00362135554621 1.95680024628
0.00126288389169 1.98341734377
0.0181311725014 1.83829572857
0.00278537290569 1.96603841994
0.00107710106436 1.98587561043
0.0105066428024 1.89851222666
0.010494331718 1.89070201481
0.00220868647574 1.9722284105
0.000929490474805 1.98756988668
0.00684567482829 1.92491971125
0.00179417878197 1.9768229857
0.00683388847607 1.92442150131
0.00081026802887 1.98898601123
0.00481143985495 1.94439246474
0.0014862832089 1.98062856574
0.00480137146108 1.94495597257
0.00071259501068 1.99035144617
0.00356558199749 1.95620569593
0.00125134325325 1.9835089765
0.0175156803661 1.84774184917
0.00274769685082 1.96525166956
0.00106800617498 1.98580946557
0.0102332538254 1.89360705666
0.010220863774 1.89878292637
0.00218205315454 1.97246682894
0.000922196305077 1.98744220351
0.00670134216562 1.92973331291
0.00177466185652 1.9773792282
0.00668964120104 1.92681678127
0.00080432891973 1.98909830349
0.0047261756289 1.94505411269
0.00147155723003 1.9807978087
0.00471620479884 1.94460669216
0.000707695066457 1.99028166023
0.00351108709221 1.95853195894
0.0012399600881 1.98335710314
0.0169290581677 1.84130348219
0.00271078008939 1.96708147683
0.00105902599508 1.98604620359
0.0099703659854 1.90028968817
0.00995794750819 1.89936033965
0.00215589867938 1.97341598861
0.000914987661073 1.98775675595
0.00656152808346 1.92666046241
0.00175546166279 1.97769293605
0.00654991128874 1.92679336449
0.000798454870872 1.9891343964
0.00464315790824 1.94703731573
0.00145704902764 1.98096088113
0.00463328429605 1.94668220474
0.000702845488499 1.99033371678
0.00345783156099 1.95911728754
0.00122873154424 1.98364848973
0.0163709612706 1.85183900697
0.00267460235533 1.96738856062
0.0010501586037 1.98584534427
0.00971750217759 1.90146376433
0.00970505644782 1.90063684073
0.00213021163975 1.97278972183
0.000907863210926 1.98775803209
0.00642604321925 1.93194244693
0.00173657138423 1.9776524701
0.00641451832318 1.92836705637
0.000792644935481 1.98908219393
0.00456230856899 1.94798822537
0.00144275432867 1.981052326
0.00455253124011 1.94740763038
0.000698045588881 1.99039032885
0.00340577898823 1.95851296625
0.00121765483392 1.9835935918
0.0158412777387 1.85405009016
0.00263914405348 1.96675540587
0.00104140211993 1.986145385
0.00947414325998 1.90206875549
0.00946165332677 1.90324422849
0.00210498096285 1.97324850622
0.000900821648589 1.98793619069
0.00629470836734 1.92925030153
0.00171798438665 1.97820970487
0.0062832779402 1.92961836696
0.000786898183901 1.98927494767
0.00448355255078 1.9481889841
0.00142866896434 1.98123121064
0.00447387085341 1.94732301608
0.000693294691382 1.99067985138
0.00335489299545 1.96024502752
0.00120672704787 1.98400026112
0.015336250795 1.8536038503
0.00260438623272 1.96735829514
0.00103275470191 1.98602097904
0.00923981832417 1.90557306038
0.00922732023311 1.90204603276
0.00208019548517 1.9735182253
0.000893861693246 1.9879340915
0.00616736242874 1.93331582852
0.00169969390468 1.9779202142
0.00615602440181 1.93054676465
0.000781213703265 1.98945638479
0.00440681856038 1.94912878574
0.00141478886713 1.98137636102
0.00439723286215 1.94875420939
0.000688592131249 1.99059437044
0.00330513898641 1.95889639839
0.00119594589241 1.98428257562
0.014854178352 1.86028824211
0.00257031056433 1.96755977955
0.00102421454585 1.98607624382
0.00901409222632 1.90793872244
0.00900160627597 1.90667294626
0.00205584561507 1.97376883317
0.000886981972707 1.98819959892
0.00604384146143 1.9318992463
0.00168169427206 1.97862110791
0.00603259809279 1.93253946344
0.000775590597135 1.98947473875
0.00433203764094 1.95122173927
0.00140111006781 1.98190208208
0.00432254622513 1.95009340745
0.000683937254963 1.99059819379
0.00325648361764 1.95988208235
0.00118530857586 1.98441915878
0.0143960671131 1.86451739654
0.00253689931407 1.96866458488
0.00101577988508 1.98624455994
0.00879648579974 1.90932668278
0.00878402873557 1.90616361751
0.00203192079961 1.97338593071
0.000880181488242 1.98814333197
0.00592399462907 1.93475590255
0.00166397905498 1.9783017788
0.00591284798452 1.9329938744
0.000770027985144 1.98947130954
0.00425914409381 1.95009946689
0.00138762869267 1.98180091402
0.00424974642807 1.95024335699
0.000679329420012 1.9906667462
0.00320889479194 1.96054541724
0.00117481255082 1.98428133945
0.0139574173439 1.86827258876
0.00250413531999 1.96895626883
0.00100744898919 1.98656766409
0.0085866992729 1.90835546148
0.00857428894058 1.90946092494
0.00200841120298 1.9751476203
0.000873458913913 1.98821263607
0.00580767931195 1.93522647889
0.0016465422927 1.97863944081
0.005796626255 1.93528825211
0.000764525002655 1.98979376325
0.0041880750969 1.95070838082
0.00137434096071 1.98179358288
0.00417877094335 1.95101127806
0.000674767994671 1.99081893575
0.00316234155422 1.96201701434
0.00116445532603 1.98445621757
0.0135392221228 1.87324505384
0.00247200197011 1.96956082582
0.000999220163082 1.98656729821
0.00838432565556 1.91041041146
0.00837192992972 1.9110020834
0.0019853072722 1.97451657925
0.000866813064139 1.9883855929
0.00569475392868 1.93471938411
0.00162937817985 1.97885283624
0.0056838002441 1.9349596015
0.000759080800423 1.98952462029
0.00411876960402 1.95081056138
0.00136124296044 1.98177583316
0.000670252357781 1.99087737837
0.00311679370034 1.96212896902
0.00115423446488 1.98458880657
0.0131400379761 1.87344807582
0.00244048318358 1.96859108744
0.000991091746129 1.9867639698
0.0081890154792 1.91102856611
0.00817667901773 1.91138083476
0.00196259972749 1.97472313728
0.000860242775806 1.98846400508
0.00558509199622 1.93825910396
0.00161248106153 1.97892486212
0.00557423468301 1.93676717958
0.000753694544269 1.98964037251
0.00405117085284 1.95113303324
0.00134833153274 1.98250469856
0.000665781898542 1.99070006348
0.00307222323085 1.96322771461
0.00114414758402 1.98461018867
0.012757565401 1.8760255968
0.00240956338739 1.97005305095
0.000983061975978 1.98697564369
0.00800047369257 1.9156601518
0.00798818208065 1.91536641878
0.00194027955289 1.97514742094
0.000853746907758 1.98840202688
0.0054785670008 1.93816906373
0.00159584542873 1.97960175614
0.00546780786103 1.93822564853
0.000748365414758 1.98974465182
0.00398522276705 1.95288981762
0.00133560293551 1.98230510246
0.000661356016307 1.99096632128
0.00302860201098 1.96392387546
0.00113419235193 1.98481318152
0.0123915836041 1.87983601241
0.00237922750005 1.96975366682
0.000975129530835 1.98666829042
0.00781835108279 1.91698054322
0.00780611726482 1.91690944356
0.00191833798732 1.97552341144
0.000847324340299 1.98854191953
0.00537506065057 1.93763273938
0.00157946563808 1.97954282384
0.0053644000078 1.93862832156
0.000743092606891 1.98997132115
0.00392087194226 1.95230387058
0.00132305373304 1.98246502362
0.000656974120375 1.99094938144
0.00298590327852 1.96369663782
0.00112436648758 1.9850759553
0.0120415450078 1.88404908377
0.00234946091034 1.97089970765
0.000967292711533 1.98693966548
0.00764236969968 1.92172226503
0.00763021003363 1.91861172612
0.001896766516 1.97624872088
0.000840973974714 1.98879425688
0.00527445979237 1.94296057803
0.00156333701452 1.97996663385
0.00526389908967 1.93930268822
0.000737875241768 1.98990026287
0.00385806679668 1.95501780201
0.00131068056995 1.98286759129


==> plotting/kleinbergData/invLogSqr_vs_alphaMin_latticeAniso_b22.627400.txt <==
0.000652635629798 1.98986550003
0.0209568552235 1.85504922824
0.00294410120616 1.96227963547
0.00111466775915 1.98363657531
0.011717612147 1.89318403168
0.0117058047455 1.89821835078
0.00232024946257 1.96889141384
0.000959549987196 1.98560972428
0.00747227497399 1.92514764668
0.00187555686219 1.97425609452
0.00746017436756 1.92399081402
0.000834694732794 1.98723708882
0.00517665752144 1.94076497406
0.00154745444763 1.97789446802
0.005166194651 1.94148902888
0.000732712632226 1.98874785885
0.00379675917697 1.95479344281
0.00129848016895 1.98090278835
0.0201939598952 1.86149416602
0.00290317085571 1.9631870943
0.00110509398272 1.98358812245
0.0113959674818 1.8985235479
0.011383947414 1.89867083955
0.00229157943706 1.96961412046
0.000951899857462 1.9857267053
0.00730779782644 1.9243302184
0.00185470097924 1.97429729219
0.00729577281862 1.92401833415
0.000828485556386 1.98724226297
0.00508154965459 1.94275679565
0.0015318121664 1.97821296988
0.00507118598797 1.94157321059
0.000727604100928 1.98882875736
0.00373690137162 1.95468427086
0.00128644932866 1.98100559671
0.0194679669668 1.86251461116
0.00286308748938 1.96372581421
0.00109564302107 1.98370717929
0.0110874578948 1.90056369754
0.0110752284657 1.90175631563
0.00226343706344 1.96996003541
0.000944340851752 1.98585004399
0.00714869494429 1.92531620412
0.00183419104293 1.97427932503
0.00713673785667 1.92682222857
0.00082234540694 1.98741282536
0.00498903950191 1.94209454449
0.00151640612885 1.97854997736
0.00497877451635 1.94385304338
0.000722548809615 1.98893505082
0.0036784480446 1.95389611373
0.0012745849215 1.9814796246
0.0187837003338 1.86708793994
0.00282382922153 1.96416634861
0.00108631262525 1.98379419554
0.0107912257925 1.90511784049
0.0107789948613 1.90242207497
0.00223581040405 1.97052191826
0.000936871528569 1.98586029903
0.00699471942933 1.92677357749
0.00181401944419 1.97459201406
0.00698285287439 1.92658898926
0.000816273265076 1.98748266215
0.00489903298274 1.94474648513
0.00150123134477 1.97862068663
0.00488886637811 1.94415632867
0.000717546021041 1.98899441836
0.00362135554621 1.95531431322
0.00126288389169 1.98139678508
0.0181311725014 1.86708385525
0.00278537290569 1.96426919743
0.00107710106436 1.98424433723
0.0105066428024 1.90666905312
0.010494331718 1.90301421134
0.00220868647574 1.97024823024
0.000929490474805 1.98590891241
0.00684567482829 1.92773434478
0.00179417878197 1.97509726836
0.00683388847607 1.92772316298
0.00081026802887 1.98752361227
0.00481143985495 1.94433214912
0.0014862832089 1.97868792489
0.00480137146108 1.94429420058
0.00071259501068 1.98902479307
0.00356558199749 1.95659068185
0.00125134325325 1.98176987771
0.0175156803661 1.87040653489
0.00274769685082 1.96410817969
0.00106800617498 1.98417154385
0.0102332538254 1.90345147686
0.010220863774 1.90568800685
0.00218205315454 1.97022751549
0.000922196305077 1.98621040781
0.00670134216562 1.92904750086
0.00177466185652 1.97547344443
0.00668964120104 1.9292869779
0.00080432891973 1.9876384543
0.0047261756289 1.94484044442
0.00147155723003 1.97886473212
0.00471620479884 1.9453135708
0.000707695066457 1.98910557713
0.00351108709221 1.95612496912
0.0012399600881 1.98212889591
0.0169290581677 1.87293026181
0.00271078008939 1.9643774106
0.00105902599508 1.9842447477
0.0099703659854 1.90532410749
0.00995794750819 1.90723031833
0.00215589867938 1.97100635312
0.000914987661073 1.98626108734
0.00656152808346 1.93103450542
0.00175546166279 1.97550759319
0.00654991128874 1.93091701533
0.000798454870872 1.9877824367
0.00464315790824 1.94538138842
0.00145704902764 1.97927843974
0.00463328429605 1.94557835671
0.000702845488499 1.98911781726
0.00345783156099 1.95673289337
0.00122873154424 1.9820427494
0.0163709612706 1.877134377
0.00267460235533 1.9654597915
0.0010501586037 1.98418007356
0.00971750217759 1.91053920262
0.00970505644782 1.90700365647
0.00213021163975 1.9709560957
0.000907863210926 1.98634855448
0.00642604321925 1.93244450871
0.00173657138423 1.97570185757
0.00641451832318 1.93156524473
0.000792644935481 1.98793904698
0.00456230856899 1.94738186625
0.00144275432867 1.97980228241
0.00455253124011 1.94730492322
0.000698045588881 1.9892044745
0.00340577898823 1.95743940027
0.00121765483392 1.98236349016
0.0158412777387 1.87888814416
0.00263914405348 1.96529616663
0.00104140211993 1.98423384057
0.00947414325998 1.91105145354
0.00946165332677 1.91041090088
0.00210498096285 1.97144542018
0.000900821648589 1.98625309475
0.00629470836734 1.93384672069
0.00171798438665 1.97625722577
0.0062832779402 1.93302214745
0.000786898183901 1.98779769237
0.00448355255078 1.94700075113
0.00142866896434 1.97969243233
0.00447387085341 1.94773378292
0.000693294691382 1.98928320656
0.00335489299545 1.95829036877
0.00120672704787 1.98205016806
0.015336250795 1.87968052114
0.00260438623272 1.96562993144
0.00103275470191 1.98455628761
0.00923981832417 1.9136522454
0.00922732023311 1.91232788407
0.00208019548517 1.97169738697
0.000893861693246 1.98644963131
0.00616736242874 1.9309548233
0.00169969390468 1.97665248994
0.00615602440181 1.93359704064
0.000781213703265 1.98799297979
0.00440681856038 1.94799804828
0.00141478886713 1.97963174109
0.00439723286215 1.9477060416
0.000688592131249 1.98932799739
0.00330513898641 1.9584069083
0.00119594589241 1.98239872217
0.014854178352 1.8790325722
0.00257031056433 1.96626459445
0.00102421454585 1.98476950739
0.00901409222632 1.91639995048
0.00900160627597 1.91439181708
0.00205584561507 1.97255971111
0.000886981972707 1.98648589899
0.00604384146143 1.93513017287
0.00168169427206 1.9761394909
0.00603259809279 1.93297976803
0.000775590597135 1.98812692226
0.00433203764094 1.949894651
0.00140111006781 1.97985988771
0.00432254622513 1.94851519574
0.000683937254963 1.98928399918
0.00325648361764 1.95869032407
0.00118530857586 1.98271870804
0.0143960671131 1.88199296649
0.00253689931407 1.9663082252
0.00101577988508 1.98469886668
0.00879648579974 1.91322813132
0.00878402873557 1.9150402938
0.00203192079961 1.97153084569
0.000880181488242 1.98663002476
0.00592399462907 1.93315652739
0.00166397905498 1.97663538145
0.00591284798452 1.93563743347
0.000770027985144 1.98804498525
0.00425914409381 1.94937378239
0.00138762869267 1.97965021876
0.00424974642807 1.94930789011
0.000679329420012 1.98953546292
0.00320889479194 1.95922963198
0.00117481255082 1.98277291895
0.0139574173439 1.88570251715
0.00250413531999 1.96684428956
0.00100744898919 1.98491284833
0.0085866992729 1.91620450113
0.00857428894058 1.91544859756
0.00200841120298 1.97253295025
0.000873458913913 1.98674963859
0.00580767931195 1.93650269587
0.0016465422927 1.97683089168
0.005796626255 1.93593845727
0.000764525002655 1.98819250335
0.0041880750969 1.94950137164
0.00137434096071 1.98006753018
0.00417877094335 1.95003737593
0.000674767994671 1.98956175388
0.00316234155422 1.96009347043
0.00116445532603 1.9826847543
0.0135392221228 1.88875763095
0.00247200197011 1.9675127713
0.000999220163082 1.98495951775
0.00838432565556 1.91524523811
0.00837192992972 1.91684836775
0.0019853072722 1.97291137844
0.000866813064139 1.9868838163
0.00569475392868 1.9370636212
0.00162937817985 1.97695537135
0.0056838002441 1.93677274391
0.000759080800423 1.98847218701
0.00411876960402 1.9527274413
0.00136124296044 1.98037523426
0.000670252357781 1.98977262004
0.00311679370034 1.9610055258
0.00115423446488 1.98302785662
0.0131400379761 1.88918059559
0.00244048318358 1.96764450944
0.000991091746129 1.98498609124
0.0081890154792 1.92102927746
0.00817667901773 1.91835189156
0.00196259972749 1.97270466247
0.000860242775806 1.98681228772
0.00558509199622 1.9386648467
0.00161248106153 1.97727254457
0.00557423468301 1.9374810992
0.000753694544269 1.98840775913
0.00405117085284 1.9527661556
0.00134833153274 1.98019904216
0.000665781898542 1.98981576941
0.00307222323085 1.9609284149
0.00114414758402 1.98320499483
0.012757565401 1.8917686213
0.00240956338739 1.96783482961
0.000983061975978 1.98527521137
0.00800047369257 1.91924267691
0.00798818208065 1.91880235271
0.00194027955289 1.97351832838
0.000853746907758 1.98684596969
0.0054785670008 1.93857414877
0.00159584542873 1.97739005367
0.00546780786103 1.93815802092
0.000748365414758 1.98856047912
0.00398522276705 1.95074435429
0.00133560293551 1.98082642969
0.000661356016307 1.98976350986
0.00302860201098 1.96170323875
0.00113419235193 1.98317643914
0.0123915836041 1.89478769426
0.00237922750005 1.96809480264
0.000975129530835 1.98526708092
0.00781835108279 1.92253435073
0.00780611726482 1.92230112669
0.00191833798732 1.97368706342
0.000847324340299 1.98698842783
0.00537506065057 1.93991831231
0.00157946563808 1.97767146234
0.0053644000078 1.93904970871
0.000743092606891 1.98862395902
0.00392087194226 1.95386473806
0.00132305373304 1.98064426118
0.000656974120375 1.98979916283
0.00298590327852 1.96196778047
0.00112436648758 1.98318707914
0.0120415450078 1.89420367793
0.00234946091034 1.9688324682
0.000967292711533 1.98551013051
0.00764236969968 1.92394974452
0.00763021003363 1.92152029845
0.001896766516 1.97426197432
0.000840973974714 1.98703745009
0.00527445979237 1.94161713925
0.00156333701452 1.97761397906
0.00526389908967 1.93955036186
0.000737875241768 1.98868933403
0.00385806679668 1.95364104188
0.00131068056995 1.9806056142


==> plotting/kleinbergData/invLogSqr_vs_alphaMin_latticeAniso_b32.000000.txt <==
0.00058213486732 1.99054217949
0.000652635629798 1.98976640949
0.000736764441452 1.98846731728
0.000838274208941 1.98705956969
0.00096230457659 1.98533470747
0.00111604554445 1.98345623692
0.00130980345147 1.98079549286
0.00155877435547 1.9776816037
0.00188611697012 1.97442465893
0.00232853946928 1.96930799463
0.00294705776581 1.96223402284
0.00384921830636 1.95371208395
0.00523921380588 1.94126026343
0.00754446788046 1.92349218851
0.0209568552235 1.8609333422
0.00523220808206 1.94349089795
0.00155650051272 1.97763273406
0.0117058047455 1.90148331046
0.0038316119504 1.95364083909
0.00130543083092 1.98113715844
0.00292645420755 1.96294002199
0.00746017436756 1.9244610707
0.00111054951432 1.98344912805
0.0115782442307 1.90148430514
0.00230789672745 1.96922107768
0.005166194651 1.94205736601
0.000956260089922 1.98551086944
0.00740111871013 1.9256194732
0.0018665757184 1.97420842056
0.0201939598952 1.86283582645
0.00513557271407 1.94090258334
0.00154072148477 1.97826027568
0.011383947414 1.90159083594
0.00377093134727 1.95382629886
0.00129330348686 1.98095613028
0.00288589004194 1.96338987121
0.00729577281862 1.92582001383
0.00110102863211 1.98362105156
0.0112622808628 1.90191598242
0.0022794541689 1.96909409114
0.00507118598797 1.94239758234
0.000948649191921 1.98545267154
0.00723896707083 1.92670578211
0.0018458690445 1.97426569698
0.0194679669668 1.86718369148
0.00504158970091 1.94365652448
0.00152518118616 1.97835564959
0.0110752284657 1.90359114327
0.00371168039992 1.95414678381
0.00128134435419 1.98099086078
0.00284616346813 1.96316708816
0.00713673785667 1.92754869806
0.00109162966273 1.98376763363
0.0109590119106 1.90925533153
0.00225153464764 1.97010226275
0.00497877451635 1.94384362533
0.000941128796637 1.9856100891
0.00708208379154 1.92969160615
0.00182550503026 1.97424097604
0.0187837003338 1.86999957067
0.00495016391876 1.94489638446
0.00150987456758 1.97841616699
0.0107789948613 1.90532734121
0.00365381555041 1.95610470444
0.00126955033636 1.98112424771
0.00280725158725 1.96332045887
0.00698285287439 1.92838597484
0.00108235053361 1.98370057208
0.0106678853789 1.90907880575
0.00222412495397 1.97035192261
0.00488886637811 1.94485629872
0.000933697474821 1.9856557466
0.0069302584665 1.92843888297
0.00180547615661 1.97502940914
0.0181311725014 1.87261537727
0.00486120291716 1.94237925202
0.00149479747618 1.97848107186
0.010494331718 1.90676584409
0.00359729334992 1.95659998074
0.00125791840772 1.98137342869
0.00276913227108 1.96367385302
0.00683388847607 1.92889723723
0.00107318906162 1.98373550463
0.0103882045341 1.90812539354
0.00219721275026 1.97032149776
0.00480137146108 1.94531112899
0.000926353825328 1.98587000991
0.00678325263241 1.92984914902
0.00178577510961 1.97523558175
0.0175156803661 1.87512899662
0.0047746183204 1.94604244116
0.0014799450944 1.97853235878
0.010220863774 1.90843767776
0.00354207263744 1.95580301382
0.00124644561164 1.98162197996
0.00273178414244 1.96477208876
0.00668964120104 1.9294521337
0.00106414357155 1.9840865386
0.0101192975475 1.90829177397
0.00217078606927 1.97046533617
0.00471620479884 1.94502995417
0.000919096474457 1.98598825126
0.0066408794331 1.92771972268
0.00176639477373 1.97536036547
0.0169290581677 1.87789173664
0.00469032658148 1.9480142089
0.00146531297889 1.97887126928
0.00995794750819 1.91050769215
0.00348811374249 1.95732258414
0.00123512905857 1.98198921365
0.00269518653801 1.96489480954
0.00654991128874 1.9315070806
0.00105521196273 1.98396059977
0.00986084008521 1.90951151457
0.002144833302 1.97067472706
0.00463328429605 1.94684684675
0.000911924075305 1.98597864569
0.00650294079049 1.9306239579
0.00174732822545 1.97538711593
0.0163709612706 1.87939576879
0.00460824769212 1.94543721313
0.000557224529024 1.99011946811
0.000623121827642 1.99014980496
0.000701439205383 1.98907758038
0.000795505847016 1.98785543785
0.000909846027529 1.98594546789
0.00105073346626 1.98447295686
0.00122707063037 1.98168840318
0.00145183041039 1.97913188139
0.00174451218706 1.97567388204
0.002135518243 1.97099836903
0.00267437982157 1.96500758532
0.00344625184937 1.9575798833
0.00460774350409 1.94697425895
0.00647310296746 1.93091742641
0.00975146846626 1.913903138
0.00145089679557 1.97880348063
0.00970505644782 1.91098697824
0.00343537850809 1.9574524655
0.00122396592426 1.98201662749
0.00265931948193 1.96591688329
0.00641451832318 1.93216690211
0.00104639233147 1.98418179167
0.00961212122896 1.91213896821
0.00211934318413 1.97048924807
0.00455253124011 1.94720877272
0.000904835307146 1.98617858752
0.00636925925913 1.93246812242
0.00172856872711 1.97569191356
0.0158412777387 1.88173628453
0.00452830375045 1.94789579615
0.00143669231644 1.97922929187
0.00946165332677 1.91245152042
0.00338383021407 1.95885041261
0.001212953448 1.98216902222
0.00262416366017 1.96578022977
0.0062832779402 1.93305535096
0.00103768281372 1.98430360879
0.00937265890418 1.91092569961
0.00209430478388 1.9716253997
0.00447387085341 1.94804614036
0.000897828874817 1.98613631637
0.00623965277476 1.93359683325
0.00171010941031 1.97592246991
0.015336250795 1.88135550262
0.00445042292309 1.94927793502
0.0014226954165 1.97948043901
0.00922732023311 1.91382062085
0.00333343308814 1.95818774908
0.00120208893088 1.98223014372
0.00258969981127 1.96667218935
0.00615602440181 1.93312256579
0.00102908158405 1.98471095656
0.00914203193514 1.91725670758
0.00206970749065 1.97200233142
0.00439723286215 1.94799497048
0.000890903508136 1.98646304954
0.0061139659161 1.93642872051
0.00169194451749 1.97614647353
0.014854178352 1.88631251198
0.00437453409673 1.94885080453
0.00140890207069 1.97974337711
0.00900160627597 1.91481067997
0.00328415394139 1.95932577723
0.00119136955357 1.98219949581
0.00255591103238 1.96669834237
0.00603259809279 1.93506369498
0.0010205868547 1.98460018464
0.00891985628717 1.91525208809
0.00204554100361 1.97188942853
0.00432254622513 1.94929222184
0.000884057961315 1.98616153298
0.00599203924874 1.93849526594
0.00167406751799 1.97655983123
0.0143960671131 1.88701888465
0.00430056998592 1.94978461423
0.00139530835108 1.97968573844
0.00878402873557 1.91698395259
0.00323595952838 1.95931372947
0.00118079309949 1.98245211901
0.00252277924778 1.96676396042
0.00591284798452 1.9357389301
0.00101219687466 1.98459811008
0.00870566778456 1.9197946217
0.00202179532068 1.97163115821
0.00424974642807 1.94955415728
0.00087729089829 1.98638059914
0.00587372238163 1.93803910892
0.00165647236007 1.97626730232
0.0139574173439 1.8892691719
0.00422846593365 1.95076921675
0.00138191042401 1.97972502147
0.00857428894058 1.91705971338
0.00318881824746 1.9600153554
0.00117035686244 1.9827868708
0.00053942771079 1.99002711178
0.00060210555796 1.99034241172
0.000676377657644 1.98948883932
0.000765290466631 1.98806171819
0.000872960946724 1.98634651884
0.00100506186095 1.98465574542
0.00116958456391 1.9825224743
0.0013780766295 1.97978792679
0.00164772481667 1.97665557651
0.00200501391119 1.97263066208
0.00249248731057 1.96677758536
0.00318202338806 1.96003600248
0.00420293386504 1.95078119376
0.00580732164156 1.93768361438
0.00854207297201 1.91981935354
0.00249028753408 1.96715551824
0.005796626255 1.93701419949
0.00100390992874 1.98466140857
0.00849909308006 1.91767160618
0.00199846072854 1.97254424642
0.00417877094335 1.9503514245
0.00087060134995 1.98643783117
0.00575887469398 1.93839443254
0.00163915315018 1.97694748819
0.0135392221228 1.89131509142
0.00415816023331 1.95158442896
0.00136870454741 1.97988129586
0.00837192992972 1.91930467812
0.00314269964506 1.95968902295
0.00116005837476 1.98289746093
0.00245841950893 1.96727664938
0.0056838002441 1.93832642258
0.000995724336734 1.98477752592
0.00829977181649 1.91997078698
0.00197552740683 1.97304145174
0.000863988024964 1.98686693267
0.00564736329055 1.93876570109
0.00162210414803 1.97691108354
0.0131400379761 1.89434164559
0.00408959291735 1.9515590051
0.00135568706818 1.98027544201
0.00817667901773 1.92005588969
0.003097574348 1.96141454576
0.00114989522285 1.982821145
0.00242715931203 1.96805454168
0.00557423468301 1.93876200136
0.000987638452527 1.98487587021
0.00810739969714 1.91978203927
0.00195298696775 1.97235426188
0.000857449769691 1.98685989592
0.00553906075486 1.94095704113
0.0016053197618 1.97717209378
0.012757565401 1.89363294654
0.00402270827226 1.95245139116
0.00134285420357 1.98004745275
0.00798818208065 1.92191195692
0.00305341366212 1.96127245601
0.00113986504573 1.98276876018
0.00239649158266 1.96816745128
0.00546780786103 1.93941068522
0.000529409685954 1.99031999757
0.00059030103505 1.99037737448
0.000662335306582 1.98951011182
0.000748406934185 1.98844646929
0.000852415025645 1.98679333208
0.000979712848961 1.98508633182
0.00113781070155 1.98313161747
0.00133750959103 1.98048578498
0.00159479622226 1.97685251487
0.00193414498222 1.9733789
0.00239456099151 1.96837183549
0.00304131035436 1.96163117967
0.00399039123262 1.95186460987
0.00546441686798 1.94038648625
0.00793612440621 1.92214223895
0.0009796506633 1.98510099357
0.00792164543649 1.92489323418
0.00193083011329 1.97369964507
0.00085098545223 1.98682987504
0.00543384372943 1.94047795036
0.00158879454358 1.97731806727
0.0123915836041 1.896400321
0.00395745109082 1.9527851035
0.0013302029062 1.98029991329
0.00780611726482 1.92270418892
0.00301019101901 1.96161265291
0.00112996553368 1.9830533752
0.00236640093816 1.96858257488
0.0053644000078 1.94038284696
0.00097175938871 1.98515829631
0.00774219769396 1.92437832386
0.001909048189 1.97387344291
0.000844593961936 1.98703934855
0.00533159603899 1.94191577545
0.00157252318496 1.9775468921
0.0120415450078 1.89892399408
0.0038937691027 1.95465455176
0.00131772955587 1.98083071571
0.00763021003363 1.92383378614
0.00296787968137 1.96186200757
0.00112019442692 1.98339499214
0.00233687398473 1.9687996207
0.00526389908967 1.94060703442
0.000963962948668 1.98547318774
0.00756877280127 1.92367457502
0.00188763278311 1.97376800641


==> plotting/kleinbergData/invLogSqr_vs_alphaMin_latticeAniso_b4.000000.txt <==
0.00058213486732 1.99158452095
0.000652635629798 1.99084223266
0.000736764441452 1.98978804464
0.000838274208941 1.98825227462
0.00096230457659 1.9865816406
0.00111604554445 1.98486680272
0.00130980345147 1.98202232584
0.00155877435547 1.97890874575
0.00188611697012 1.97512905461
0.00232853946928 1.97018556915
0.00294705776581 1.96260316495
0.00384921830636 1.95376022002
0.00523921380588 1.93902699078
0.00754446788046 1.9159432301
0.0117882310632 1.88180438697
0.0209568552235 1.81403508641
0.00294410120616 1.96360359334
0.00523220808206 1.9387114424
0.00111466775915 1.98479168083
0.00155650051272 1.97933353404
0.011717612147 1.8845126139
0.00232024946257 1.97019596086
0.0038316119504 1.95313202171
0.000959549987196 1.9865222875
0.00130543083092 1.98226674374
0.00747227497399 1.91899893916
0.0206245038812 1.82356931597
0.00187555686219 1.9753456203
0.00292645420755 1.96242825989
0.000834694732794 1.98841943645
0.00111054951432 1.98466249396
0.00517665752144 1.94008734051
0.0115782442307 1.8881597439
0.00154745444763 1.97948651849
0.00230789672745 1.9704509416
0.000956260089922 1.98681199134
0.000732712632226 1.98967762882
0.00379675917697 1.95516576068
0.00740111871013 1.92323364872
0.00129848016895 1.98242725987
0.0018665757184 1.97579364832
0.0201939598952 1.81449458443
0.00290317085571 1.96449474822
0.00513557271407 1.94109257678
0.00110509398272 1.98500074177
0.00154072148477 1.9799347414
0.0113959674818 1.88805535847
0.00229157943706 1.97075566472
0.00377093134727 1.95537614193
0.000951899857462 1.98682611048
0.00129330348686 1.98241788456
0.00730779782644 1.922159105
0.0198788969975 1.84362727533
0.00185470097924 1.97562050599
0.00288589004194 1.96384459049
0.000828485556386 1.98850662134
0.00110102863211 1.98483753362
0.00508154965459 1.94052684142
0.0112622808628 1.88799804086
0.0015318121664 1.97938970531
0.0022794541689 1.97187604716
0.000948649191921 1.98679756207
0.000727604100928 1.98979051758
0.00373690137162 1.95519093989
0.00723896707083 1.92208720956
0.00128644932866 1.98296989001
0.0018458690445 1.97577227855
0.019472161114 1.8273436598
0.00504158970091 1.94044123482
0.00286308748938 1.96457864817
0.00109564302107 1.98504305994
0.00152518118616 1.97974801989
0.0110874578948 1.89071907991
0.00226343706344 1.97101339451
0.00371168039992 1.95518505456
0.000944340851752 1.98695199493
0.00128134435419 1.98257829392
0.00714869494429 1.92195850526
0.0191736492014 1.83307203335
0.00183419104293 1.97569812271
0.00284616346813 1.96446905293
0.00082234540694 1.98843154465
0.00109162966273 1.98507267992
0.00498903950191 1.94211490578
0.0109590119106 1.88822408178
0.00151640612885 1.97986442295
0.00225153464764 1.97080748327
0.000941128796637 1.98715243548
0.000722548809615 1.98985595083
0.0036784480446 1.95558127937
0.00708208379154 1.92353586493
0.0012745849215 1.98283982569
0.00182550503026 1.97602435311
0.0187871926818 1.83243127933
0.00495016391876 1.94340857109
0.00282382922153 1.96452545942
0.00108631262525 1.98521666212
0.00150987456758 1.97999757312
0.0107912257925 1.89374906701
0.00223581040405 1.9718182325
0.00365381555041 1.95499615653
0.000936871528569 1.98693019563
0.00126955033636 1.98298776425
0.00699471942933 1.92211753036
0.0185049731283 1.84467382513
0.00181401944419 1.97624421841
0.00280725158725 1.96586731007
0.000816273265076 1.98876522805
0.00108235053361 1.98504715246
0.00489903298274 1.94408075682
0.0106678853789 1.8935925219
0.00150123134477 1.97984850745
0.00222412495397 1.97175595622
0.000933697474821 1.98698694515
0.000717546021041 1.98989601302
0.00362135554621 1.95692796369
0.0069302584665 1.92585251873
0.00126288389169 1.98312067569
0.00180547615661 1.97629731216
0.0181369902196 1.83826150883
0.00486120291716 1.9418997689
0.00278537290569 1.96597022673
0.00107710106436 1.98532084846
0.00149479747618 1.97983218493
0.0105066428024 1.89230465101
0.00220868647574 1.97131855676
0.00359729334992 1.9574436469
0.000929490474805 1.98729048961
0.00125791840772 1.98296704001
0.00684567482829 1.92382381686
0.0178682327308 1.83744612467
0.00179417878197 1.97629205495
0.00276913227108 1.96503787533
0.00081026802887 1.98869500113
0.00107318906162 1.98522596551
0.00481143985495 1.94282937413
0.0103882045341 1.89474711308
0.0014862832089 1.98016572211
0.00219721275026 1.97193669062
0.000926353825328 1.98725989302
0.00071259501068 1.98990321604
0.00356558199749 1.95715367837
0.00678325263241 1.92331378389
0.00125134325325 1.98287729369
0.00178577510961 1.97702482978
0.0175205335875 1.84699748481
0.0047746183204 1.94535822494
0.00274769685082 1.965319099
0.00106800617498 1.98529071541
0.0014799450944 1.97990933552
0.0102332538254 1.89603533862
0.00218205315454 1.97238113083
0.00354207263744 1.95749894959
0.000922196305077 1.98717791686
0.00124644561164 1.98319004698
0.00670134216562 1.92759376181
0.0172659257773 1.83909872061
0.00177466185652 1.97685826531
0.00273178414244 1.96649650676
0.00080432891973 1.98874473332
0.00106414357155 1.98502982362
0.0047261756289 1.94658401605
0.0101192975475 1.89742251075
0.00147155723003 1.98017165715
0.00217078606927 1.972362409
0.000919096474457 1.98726959911
0.000707695066457 1.98996729395
0.00351108709221 1.95809981321
0.0066408794331 1.92742756499
0.0012399600881 1.98325675408
0.00176639477373 1.97631195945
0.0169351347351 1.85753145323
0.00469032658148 1.94623876489
0.00271078008939 1.96722426001
0.00105902599508 1.98513785288
0.00146531297889 1.98054600997
0.0099703659854 1.90164742038
0.00215589867938 1.97193705393
0.00348811374249 1.95823769066
0.000914987661073 1.98712347852
0.00123512905857 1.98335723374
0.00656152808346 1.92700438436
0.0166932595136 1.85780453952
0.00175546166279 1.9770615513
0.00269518653801 1.96605023076
0.000798454870872 1.98892670141
0.00105521196273 1.98552135206
0.00464315790824 1.94503951175
0.00986084008521 1.89831867423
0.00145704902764 1.9802824856
0.002144833302 1.97283869751
0.000911924075305 1.98723667929
0.000702845488499 1.98988827757
0.00345783156099 1.95736927191
0.00650294079049 1.92923950982
0.00122873154424 1.98339137644
0.00174732822545 1.97629804465
0.0163794226544 1.85569255411
0.00460824769212 1.94686783901
0.00267460235533 1.96569909097
0.000557224529024 1.99167881283
0.000623121827642 1.99114377727
0.000701439205383 1.99009493867
0.000795505847016 1.98874439548
0.000909846027529 1.98736505947
0.00105073346626 1.98571721926
0.00122707063037 1.98326624767
0.00145183041039 1.98094408022
0.00174451218706 1.97735900511
0.002135518243 1.97275402157
0.00267437982157 1.96663035662
0.00344625184937 1.95765188126
0.00460774350409 1.94529177755
0.00647310296746 1.92834249318
0.00975146846626 1.894988728
0.016335679665 1.85589822655
0.0010501586037 1.98586374792
0.00145089679557 1.98083430867
0.00971750217759 1.89906028127
0.00213021163975 1.97249558977
0.00343537850809 1.95878994391
0.000907863210926 1.98757697435
0.00122396592426 1.98345819842
0.00642604321925 1.9291694403
0.0161479192515 1.85594308188
0.00173657138423 1.97688189837
0.00265931948193 1.96681931727
0.000792644935481 1.98904459165
0.00104639233147 1.98570267913
0.00456230856899 1.94577681929
0.00961212122896 1.89953060462
0.00144275432867 1.98063332521
0.00211934318413 1.97270478372
0.000904835307146 1.98744084981
0.000698045588881 1.99021664249
0.00340577898823 1.95775623666
0.00636925925913 1.93233876542
0.00121765483392 1.98353281267
0.00172856872711 1.97701156226
0.0158483516359 1.85192434223
0.00263914405348 1.96642651135
0.00452830375045 1.94804185076
0.00104140211993 1.9858303401
0.00143669231644 1.98048645123
0.00947414325998 1.90304963883
0.00210498096285 1.97303700168
0.00338383021407 1.95783998943
0.000900821648589 1.98753970814
0.001212953448 1.98349326639
0.00629470836734 1.93001523209
0.0156301912892 1.86522074129
0.00171798438665 1.97712453238
0.00262416366017 1.96763990617
0.000786898183901 1.98897834009
0.00103768281372 1.98577850819
0.00448355255078 1.94706161166
0.00937265890418 1.9052597515
0.00142866896434 1.98082385322
0.00209430478388 1.97338006031
0.000897828874817 1.98750583883
0.000693294691382 1.99042384716
0.00335489299545 1.95811887458
0.00623965277476 1.92958542356
0.00120672704787 1.9836825136
0.00171010941031 1.97722677576
0.0153445387162 1.86006304895
0.00260438623272 1.96649625499
0.00445042292309 1.94784934525
0.00103275470191 1.98585382858
0.0014226954165 1.98081930297
0.00923981832417 1.90545832424
0.00333343308814 1.95854132933
0.00208019548517 1.97224683483
0.000893861693246 1.98741779931
0.00120208893088 1.98376334765
0.00616736242874 1.93210023626
0.01513566831 1.86319668184
0.00169969390468 1.97765803342
0.00258969981127 1.96605773748
0.000781213703265 1.98921893284
0.00102908158405 1.98572688987
0.00440681856038 1.94806492731
0.00914203193514 1.90424071694
0.00141478886713 1.98101839483
0.00206970749065 1.97313147053
0.000890903508136 1.98758253084
0.000688592131249 1.99041329269
0.00330513898641 1.96037816111
0.0061139659161 1.93246867233
0.00119594589241 1.98370367049
0.00169194451749 1.97749460923
0.0148640924225 1.86590549085
0.00257031056433 1.9667511237
0.00437453409673 1.94953454568
0.00102421454585 1.98598239411
0.00140890207069 1.9810945909
0.00901409222632 1.90753584481
0.00328415394139 1.95969589534
0.00205584561507 1.97285448864
0.000886981972707 1.98776531982
0.00119136955357 1.98372035984
0.00604384146143 1.93362362892
0.0146651864055 1.86479550118
0.00168169427206 1.97820334316
0.00255591103238 1.96817651083
0.000775590597135 1.98924183794
0.0010205868547 1.9859136279
0.00433203764094 1.94791126024
0.00891985628717 1.90627031947
0.00140111006781 1.98160422341
0.00204554100361 1.9736129263
0.000884057961315 1.98764523176
0.000683937254963 1.99027946585
0.00325648361764 1.96015370283
0.00599203924874 1.93325210247
0.00118530857586 1.98381819976
0.00167406751799 1.97820373671
0.0144052072845 1.86378619373
0.00253689931407 1.96756798006
0.00430056998592 1.94925177325
0.00101577988508 1.98607151637
0.00139530835108 1.98124400827
0.00879648579974 1.90905291244
0.00323595952838 1.96057712934
0.00203192079961 1.97377198308
0.000880181488242 1.98776357911
0.00118079309949 1.98402226115
0.00592399462907 1.93303140644
0.0142152458347 1.85788066837
0.00166397905498 1.9779946242
0.00252277924778 1.96761405759
0.000770027985144 1.98925077415
0.00101219687466 1.98601309112
0.00425914409381 1.95061150854
0.00870566778456 1.90687601122
0.00138762869267 1.98128989573
0.00202179532068 1.97347987102
0.000679329420012 1.99046210819
0.00087729089829 1.9876374902
0.00320889479194 1.96007118938
0.00587372238163 1.93451918222
0.00117481255082 1.98393671525
0.00165647236007 1.9780700878
0.0139678695318 1.86698151217
0.00250413531999 1.9676190944
0.00422846593365 1.94971487636
0.00100744898919 1.98597719522
0.00138191042401 1.98119482011
0.0085866992729 1.91198849315
0.00318881824746 1.96101810976
0.00200841120298 1.97425627206
0.000873458913913 1.9878293277
0.00117035686244 1.98390283271
0.00580767931195 1.93321409121
0.0137869503759 1.87195025716
0.00053942771079 1.99181849809
0.00060210555796 1.99142815465
0.000676377657644 1.99041571957
0.000765290466631 1.98927474052
0.000872960946724 1.98759633508
0.00100506186095 1.98618201186
0.00116958456391 1.98451020255
0.0013780766295 1.98107840626
0.00164772481667 1.9781725844
0.00200501391119 1.97374910984
0.00249248731057 1.96876976247
0.00318202338806 1.96056521935
0.00420293386504 1.95203288938
0.00580732164156 1.93369714551
0.00854207297201 1.9118681264
0.0137850073975 1.86594849648
0.0016465422927 1.97791816611
0.00249028753408 1.9681676163
0.000764525002655 1.98926924585
0.00100390992874 1.98620709154
0.0041880750969 1.95197712896
0.00849909308006 1.91276361342
0.00137434096071 1.98165063897
0.00199846072854 1.97409068591
0.000674767994671 1.9906275216
0.00087060134995 1.9879377531
0.00316234155422 1.96095399876
0.00575887469398 1.93510496073
0.00116445532603 1.98412848458
0.00163915315018 1.97850718616
0.0135503346492 1.87208717047
0.00247200197011 1.96834234175
0.00415816023331 1.95132225945
0.000999220163082 1.9863896738
0.00136870454741 1.98125249991
0.00838432565556 1.91269020184
0.00314269964506 1.96035724021
0.0019853072722 1.9741085355
0.000866813064139 1.98786498361
0.00116005837476 1.98433251141
0.00569475392868 1.9375822779
0.013376980314 1.87510248048
0.00162937817985 1.97846499981
0.00245841950893 1.9683627025
0.000759080800423 1.98924616908
0.000995724336734 1.98625713289
0.00411876960402 1.95243276085
0.00829977181649 1.91129198897
0.00136124296044 1.98207406638
0.00197552740683 1.97471312345
0.000670252357781 1.99069161172
0.000863988024964 1.9880692142
0.00311679370034 1.96266958033
0.00564736329055 1.93632690986
0.00115423446488 1.98419414979
0.00162210414803 1.97863930261
0.0131508456075 1.86766454916
0.00244048318358 1.96924067724
0.00408959291735 1.95186241674
0.000991091746129 1.98636474482
0.00135568706818 1.98205448212
0.0081890154792 1.91202343997
0.003097574348 1.962058824
0.00196259972749 1.97450064381
0.000860242775806 1.98827745506
0.00114989522285 1.98444430546
0.00558509199622 1.93435730961
0.0129848243351 1.87519775133
0.00161248106153 1.97871680644
0.00242715931203 1.96899074731
0.000753694544269 1.98956826895
0.000987638452527 1.98642233008
0.00405117085284 1.95135072405
0.00810739969714 1.91317900221
0.00134833153274 1.98173340523
0.00195298696775 1.97422058699
0.000665781898542 1.99061495253
0.000857449769691 1.98797448645
0.00307222323085 1.96262354997
0.00553906075486 1.93726960783
0.00114414758402 1.98465406696
0.0016053197618 1.97870807168
0.0127687117587 1.87386543343
0.00240956338739 1.96932075194
0.00402270827226 1.9523474335
0.000983061975978 1.98652942228
0.00134285420357 1.98179521905
0.00800047369257 1.91468766217
0.00194027955289 1.9743271355
0.00305341366212 1.96213932333
0.000853746907758 1.98790766099
0.00113986504573 1.98449799718
0.0054785670008 1.93770671056
0.0126100056071 1.88212047675
0.00159584542873 1.97893254509
0.00239649158266 1.96991999165
0.000529409685954 1.99192336799
0.00059030103505 1.99152042369
0.000662335306582 1.99072093338
0.000748406934185 1.98946934441
0.000852415025645 1.98804029188
0.000979712848961 1.98628141874
0.00113781070155 1.98456284434
0.00133750959103 1.98187697384
0.00159479622226 1.97847195603
0.00193414498222 1.97485786488
0.00239456099151 1.96919939052
0.00304131035436 1.96271218881
0.00399039123262 1.9527330148
0.00546441686798 1.93779582407
0.00793612440621 1.91525311583
0.0125606315612 1.87548840296
0.000748365414758 1.9895274892
0.0009796506633 1.98619905629
0.00398522276705 1.95386057354
0.00792164543649 1.91477710207
0.00133560293551 1.98206168763
0.00193083011329 1.97499677224
0.000661356016307 1.99072485508
0.00085098545223 1.98809580571
0.00302860201098 1.9620700701
0.00543384372943 1.93969942411
0.00113419235193 1.98472152724
0.00158879454358 1.97926779378
0.0124033877227 1.87852494421
0.00237922750005 1.9694887465
0.00395745109082 1.95118486826
0.000975129530835 1.98656608618
0.0013302029062 1.98218045239
0.00781835108279 1.91480555461
0.00191833798732 1.97509845554
0.00301019101901 1.96236159022
0.000847324340299 1.98838251266
0.00112996553368 1.98468061108
0.00537506065057 1.93719752788
0.0122514146212 1.87498629218
0.00157946563808 1.9787904399
0.00236640093816 1.96932723426
0.000743092606891 1.98944215495
0.00097175938871 1.98652871619
0.00392087194226 1.95298577677
0.00774219769396 1.9132999853
0.00132305373304 1.98235080602
0.001909048189 1.97541612578
0.000656974120375 1.99074885267
0.000844593961936 1.98815026645
0.00298590327852 1.96209635105
0.00533159603899 1.94004311983
0.00112436648758 1.98465839685
0.00157252318496 1.97876880245
0.0120532315342 1.88452757903
0.00234946091034 1.97002103416
0.0038937691027 1.95275006152
0.000967292711533 1.98641110852
0.00131772955587 1.98241628854
0.00764236969968 1.91615804716
0.001896766516 1.97520992818
0.00296787968137 1.96365391008
0.000840973974714 1.98829278739
0.00112019442692 1.98474653986
0.00527445979237 1.94038512488
0.0119075275253 1.88733111455
0.00156333701452 1.97907265397
0.00233687398473 1.97019022984
0.000737875241768 1.98968648634
0.000963962948668 1.9866038903
0.00385806679668 1.95412517079
0.00756877280127 1.91887770041
0.00131068056995 1.98254640457
0.00188763278311 1.97536134819


==> plotting/kleinbergData/invLogSqr_vs_alphaMin_latticeAniso_b45.254800.txt <==
0.000652635629798 1.98951120742
0.0209568552235 1.86950833703
0.00294410120616 1.96243238262
0.00111466775915 1.9830409657
0.011717612147 1.90320025377
0.0117058047455 1.90331473272
0.00232024946257 1.96828626687
0.000959549987196 1.98523776912
0.00747227497399 1.92678058458
0.00187555686219 1.97392328976
0.00746017436756 1.92724472374
0.000834694732794 1.98696465867
0.00517665752144 1.94349473241
0.00154745444763 1.97760538011
0.005166194651 1.94231543833
0.000732712632226 1.98833636633
0.00379675917697 1.95472816624
0.00129848016895 1.9806802784
0.0201939598952 1.87255157437
0.00290317085571 1.96279158438
0.00110509398272 1.98333670815
0.0113959674818 1.90651640781
0.011383947414 1.90461577621
0.00229157943706 1.96948278574
0.000951899857462 1.98541477932
0.00730779782644 1.92619822474
0.00185470097924 1.974315422
0.00729577281862 1.92829049595
0.000828485556386 1.98709116121
0.00508154965459 1.94327065008
0.0015318121664 1.97774196034
0.00507118598797 1.94330214499
0.000727604100928 1.98854224818
0.00373690137162 1.95540190522
0.00128644932866 1.98106805901
0.0194679669668 1.87291442137
0.00286308748938 1.96301036781
0.00109564302107 1.9834821926
0.0110874578948 1.90705037611
0.0110752284657 1.90756077987
0.00226343706344 1.96995800147
0.000944340851752 1.985525856
0.00714869494429 1.92893528084
0.00183419104293 1.97433181687
0.00713673785667 1.92806090525
0.00082234540694 1.98710404214
0.00498903950191 1.94424544627
0.00151640612885 1.97824220151
0.00497877451635 1.94520677962
0.000722548809615 1.98859013169
0.0036784480446 1.95577986737
0.0012745849215 1.98130251866
0.0187837003338 1.8758199097
0.00282382922153 1.96446699335
0.00108631262525 1.98331724306
0.0107912257925 1.90625911254
0.0107789948613 1.90716327176
0.00223581040405 1.96974196623
0.000936871528569 1.98552057513
0.00699471942933 1.93167644376
0.00181401944419 1.97472496422
0.00698285287439 1.928827396
0.000816273265076 1.98718962262
0.00489903298274 1.94506890634
0.00150123134477 1.9782253864
0.00488886637811 1.94458705642
0.000717546021041 1.98867027459
0.00362135554621 1.95592472412
0.00126288389169 1.98110783834
0.0181311725014 1.87687118176
0.00278537290569 1.9639340154
0.00107710106436 1.98366003056
0.0105066428024 1.91228871872
0.010494331718 1.90848695119
0.00220868647574 1.97035385417
0.000929490474805 1.98573389043
0.00684567482829 1.9313873601
0.00179417878197 1.97452935741
0.00683388847607 1.92990214882
0.00081026802887 1.98733704543
0.00481143985495 1.9473725553
0.0014862832089 1.97835805713
0.00480137146108 1.94564749697
0.00071259501068 1.98871566865
0.00356558199749 1.95653951766
0.00125134325325 1.98142195366
0.0175156803661 1.87920544475
0.00274769685082 1.96349313609
0.00106800617498 1.98376340755
0.0102332538254 1.90734099012
0.010220863774 1.90896923657
0.00218205315454 1.97022127167
0.000922196305077 1.98561092808
0.00670134216562 1.93129728392
0.00177466185652 1.97509919331
0.00668964120104 1.93123449033
0.00080432891973 1.98722669241
0.0047261756289 1.9469136446
0.00147155723003 1.97866178337
0.00471620479884 1.94632166972
0.000707695066457 1.98882136223
0.00351108709221 1.95786760192
0.0012399600881 1.98180822302
0.0169290581677 1.88132670629
0.00271078008939 1.96493315094
0.00105902599508 1.98397958338
0.0099703659854 1.91200299118
0.00995794750819 1.91211787355
0.00215589867938 1.97121480187
0.000914987661073 1.9856115977
0.00656152808346 1.93366464353
0.00175546166279 1.97575386789
0.00654991128874 1.93341765983
0.000798454870872 1.98750853046
0.00464315790824 1.94783238396
0.00145704902764 1.97837169239
0.00463328429605 1.94665326395
0.000702845488499 1.98865370879
0.00345783156099 1.95822454594
0.00122873154424 1.98176344585
0.0163709612706 1.88405163266
0.00267460235533 1.96516213136
0.0010501586037 1.98390216638
0.00971750217759 1.91253436636
0.00970505644782 1.9132749924
0.00213021163975 1.97100554855
0.000907863210926 1.98581571173
0.00642604321925 1.93450045226
0.00173657138423 1.97548701316
0.00641451832318 1.93417821575
0.000792644935481 1.98767208914
0.00456230856899 1.94732914687
0.00144275432867 1.9788910755
0.00455253124011 1.9479255067
0.000698045588881 1.98894392467
0.00340577898823 1.95741512981
0.00121765483392 1.9817828552
0.0158412777387 1.88516317588
0.00263914405348 1.96535669133
0.00104140211993 1.98411214349
0.00947414325998 1.91498940394
0.00946165332677 1.91486540419
0.00210498096285 1.97097425711
0.000900821648589 1.985938997
0.00629470836734 1.93469207032
0.00171798438665 1.9754291599
0.0062832779402 1.93444707261
0.000786898183901 1.98758777887
0.00448355255078 1.94995859288
0.00142866896434 1.97906993555
0.00447387085341 1.94845484586
0.000693294691382 1.98913787404
0.00335489299545 1.95815322439
0.00120672704787 1.98195253229
0.015336250795 1.88846779222
0.00260438623272 1.96584433387
0.00103275470191 1.98425082205
0.00923981832417 1.91626708645
0.00922732023311 1.91812419699
0.00208019548517 1.97122436676
0.000893861693246 1.98626659546
0.00616736242874 1.93621381518
0.00169969390468 1.97631160988
0.00615602440181 1.93469653952
0.000781213703265 1.98781373608
0.00440681856038 1.9487430847
0.00141478886713 1.9793600051
0.00439723286215 1.94964592887
0.000688592131249 1.98898462401
0.00330513898641 1.95991682304
0.00119594589241 1.98221046231
0.014854178352 1.89029320274
0.00257031056433 1.96612346561
0.00102421454585 1.98435868813
0.00901409222632 1.91946316126
0.00900160627597 1.91692423109
0.00205584561507 1.97211641887
0.000886981972707 1.98612716759
0.00604384146143 1.93765469177
0.00168169427206 1.97604996499
0.00603259809279 1.93620848012
0.000775590597135 1.98773535179
0.00433203764094 1.9505473641
0.00140111006781 1.97941760173
0.00432254622513 1.94950868785
0.000683937254963 1.98914689081
0.00325648361764 1.95888133022
0.00118530857586 1.98219337278
0.0143960671131 1.89260821425
0.00253689931407 1.96633544429
0.00101577988508 1.98441643328
0.00879648579974 1.91978705058
0.00878402873557 1.91824841744
0.00203192079961 1.97252119469
0.000880181488242 1.98631433332
0.00592399462907 1.93609272323
0.00166397905498 1.97643545973
0.00591284798452 1.93705137758
0.000770027985144 1.98794943516
0.00425914409381 1.9500147602
0.00138762869267 1.98040491359
0.00424974642807 1.95029608318
0.000679329420012 1.98926270749
0.00320889479194 1.96051112072
0.00117481255082 1.98212782025
0.0139574173439 1.89277827943
0.00250413531999 1.96672822753
0.00100744898919 1.98461958612
0.0085866992729 1.92166238947
0.00857428894058 1.91991379795
0.00200841120298 1.97255604476
0.000873458913913 1.98645786462
0.00580767931195 1.93815821219
0.0016465422927 1.97664583371
0.005796626255 1.93841105995
0.000764525002655 1.98791927041
0.0041880750969 1.95133364224
0.00137434096071 1.97988689645
0.00417877094335 1.95125475191
0.000674767994671 1.98923805759
0.00316234155422 1.96060001503
0.00116445532603 1.9825638429
0.0135392221228 1.89608826107
0.00247200197011 1.96755184236
0.000999220163082 1.9847057105
0.00838432565556 1.92233634841
0.00837192992972 1.92128972001
0.0019853072722 1.97235507929
0.000866813064139 1.9864807266
0.00569475392868 1.93990100738
0.00162937817985 1.97716353612
0.0056838002441 1.9388911873
0.000759080800423 1.98805281422
0.00411876960402 1.95087645498
0.00136124296044 1.98002794805
0.000670252357781 1.98930887139
0.00311679370034 1.96106790715
0.00115423446488 1.98272847402
0.0131400379761 1.89618518618
0.00244048318358 1.96750000054
0.000991091746129 1.98481576261
0.0081890154792 1.92280934647
0.00817667901773 1.92212593002
0.00196259972749 1.97323712276
0.000860242775806 1.98667542486
0.00558509199622 1.93891134042
0.00161248106153 1.97712893828
0.00557423468301 1.93995818401
0.000753694544269 1.98807206569
0.00405117085284 1.95198681371
0.00134833153274 1.9800289132
0.000665781898542 1.98946479907
0.00307222323085 1.96131607503
0.00114414758402 1.98298324598
0.012757565401 1.89859448807
0.00240956338739 1.96761485909
0.000983061975978 1.98514999473
0.00800047369257 1.92387591989
0.00798818208065 1.923343972
0.00194027955289 1.97329440207
0.000853746907758 1.98652787399
0.0054785670008 1.93966310391
0.00159584542873 1.97721236476
0.00546780786103 1.94083829693
0.000748365414758 1.98826320805
0.00398522276705 1.95259475059
0.00133560293551 1.98029930485
0.000661356016307 1.98952274932
0.00302860201098 1.96155495903
0.00113419235193 1.98289882701
0.0123915836041 1.90018442811
0.00237922750005 1.96872310928
0.000975129530835 1.98481891876
0.00781835108279 1.92715592916
0.00780611726482 1.92392474141
0.00191833798732 1.97370670906
0.000847324340299 1.98690816245
0.00537506065057 1.94117452477
0.00157946563808 1.9771473347
0.0053644000078 1.94115811135
0.000743092606891 1.98824559823
0.00392087194226 1.95321779482
0.00132305373304 1.98069736038
0.000656974120375 1.98959788406
0.00298590327852 1.96272416761
0.00112436648758 1.98309137927
0.0120415450078 1.9021996292
0.00234946091034 1.96891915839
0.000967292711533 1.98523042218
0.00764236969968 1.92546515669
0.00763021003363 1.9249894866
0.001896766516 1.97327946329
0.000840973974714 1.98695827328
0.00527445979237 1.94158542369
0.00156333701452 1.97781170991
0.00526389908967 1.9423540185
0.000737875241768 1.9882841325
0.00385806679668 1.95382518948
0.00131068056995 1.98103567227


==> plotting/kleinbergData/invLogSqr_vs_alphaMin_latticeAniso_b5.656900.txt <==
0.000652635629798 1.99051669619
0.0209568552235 1.83292824934
0.00294410120616 1.96330997657
0.00111466775915 1.98447498086
0.011717612147 1.89059752772
0.0117058047455 1.88512990193
0.00232024946257 1.96999750931
0.000959549987196 1.98636353592
0.00747227497399 1.91903795375
0.00187555686219 1.9746837383
0.00746017436756 1.92014345162
0.000834694732794 1.98790977407
0.00517665752144 1.93902360628
0.00154745444763 1.9790428271
0.005166194651 1.94023440483
0.000732712632226 1.98947694322
0.00379675917697 1.9545507818
0.00129848016895 1.98236315132
0.0201939598952 1.8319585886
0.00290317085571 1.96345624509
0.00110509398272 1.98450186566
0.0113959674818 1.88015167795
0.011383947414 1.88828948845
0.00229157943706 1.97021138144
0.000951899857462 1.98641471933
0.00730779782644 1.92202169486
0.00185470097924 1.97549847419
0.00729577281862 1.91955934695
0.000828485556386 1.98806249817
0.00508154965459 1.94077201426
0.0015318121664 1.97903682369
0.00507118598797 1.94098180819
0.000727604100928 1.98942353793
0.00373690137162 1.95529143225
0.00128644932866 1.98240349358
0.0194679669668 1.83860336304
0.00286308748938 1.96369254132
0.00109564302107 1.98476965924
0.0110874578948 1.88744118995
0.0110752284657 1.88878223743
0.00226343706344 1.97071319808
0.000944340851752 1.98661136106
0.00714869494429 1.92389432855
0.00183419104293 1.97550744021
0.00713673785667 1.92210466974
0.00082234540694 1.98813260156
0.00498903950191 1.94109112178
0.00151640612885 1.97930568908
0.00497877451635 1.94151087785
0.000722548809615 1.98969056181
0.0036784480446 1.95508094034
0.0012745849215 1.98231805877
0.0187837003338 1.84203895138
0.00282382922153 1.96453858167
0.00108631262525 1.98478299173
0.0107912257925 1.89345248437
0.0107789948613 1.89287887982
0.00223581040405 1.97065367971
0.000936871528569 1.98701014486
0.00699471942933 1.92545425698
0.00181401944419 1.97551916851
0.00698285287439 1.92398617446
0.000816273265076 1.98840074967
0.00489903298274 1.9420794698
0.00150123134477 1.97973173695
0.00488886637811 1.94198165096
0.000717546021041 1.98958625404
0.00362135554621 1.95557378857
0.00126288389169 1.98250738054
0.0181311725014 1.84283220963
0.00278537290569 1.96471634389
0.00107710106436 1.9851495479
0.0105066428024 1.89504907473
0.010494331718 1.89554195857
0.00220868647574 1.97068331167
0.000929490474805 1.98677362503
0.00684567482829 1.92420830679
0.00179417878197 1.97577389452
0.00683388847607 1.92500630787
0.00081026802887 1.98857719637
0.00481143985495 1.94361106887
0.0014862832089 1.9800882221
0.00480137146108 1.94292382767
0.00071259501068 1.98978089278
0.00356558199749 1.95629481723
0.00125134325325 1.98274054799
0.0175156803661 1.84793074851
0.00274769685082 1.96475706269
0.00106800617498 1.98490259394
0.0102332538254 1.90065364508
0.010220863774 1.89871190428
0.00218205315454 1.97169816877
0.000922196305077 1.98708106379
0.00670134216562 1.92338588725
0.00177466185652 1.97595509934
0.00668964120104 1.92618945384
0.00080432891973 1.98846449833
0.0047261756289 1.94410164122
0.00147155723003 1.9798492694
0.00471620479884 1.94412830087
0.000707695066457 1.98987823506
0.00351108709221 1.9569236387
0.0012399600881 1.98282077205
0.0169290581677 1.85293690757
0.00271078008939 1.96524238554
0.00105902599508 1.98522102508
0.0099703659854 1.89717191977
0.00995794750819 1.89871043378
0.00215589867938 1.971067681
0.000914987661073 1.98721857097
0.00656152808346 1.92713196691
0.00175546166279 1.97682350032
0.00654991128874 1.92708483927
0.000798454870872 1.98855093516
0.00464315790824 1.94563723481
0.00145704902764 1.98002421469
0.00463328429605 1.94519698106
0.000702845488499 1.98974324411
0.00345783156099 1.95760750275
0.00122873154424 1.98305788356
0.0163709612706 1.8561163549
0.00267460235533 1.96540386763
0.0010501586037 1.98532750734
0.00971750217759 1.89940442168
0.00970505644782 1.89996530005
0.00213021163975 1.9714129304
0.000907863210926 1.98716630392
0.00642604321925 1.92770088497
0.00173657138423 1.97674688485
0.00641451832318 1.92857020681
0.000792644935481 1.98848494491
0.00456230856899 1.94694346703
0.00144275432867 1.98020840233
0.00455253124011 1.94654796815
0.000698045588881 1.98988802985
0.00340577898823 1.95760633233
0.00121765483392 1.98303224358
0.0158412777387 1.85775329141
0.00263914405348 1.96609449316
0.00104140211993 1.98557794587
0.00947414325998 1.90512866878
0.00946165332677 1.9031021301
0.00210498096285 1.9723696795
0.000900821648589 1.98696404748
0.00629470836734 1.92955859057
0.00171798438665 1.97716161864
0.0062832779402 1.93043010363
0.000786898183901 1.98859280378
0.00448355255078 1.9471383247
0.00142866896434 1.98052315136
0.00447387085341 1.94713498795
0.000693294691382 1.99011812884
0.00335489299545 1.95850769552
0.00120672704787 1.98344525747
0.015336250795 1.86224306967
0.00260438623272 1.96736051623
0.00103275470191 1.98530127093
0.00923981832417 1.90209799256
0.00922732023311 1.90404777907
0.00208019548517 1.97266545616
0.000893861693246 1.98733261638
0.00616736242874 1.93117353027
0.00169969390468 1.97756321203
0.00615602440181 1.93137182635
0.000781213703265 1.98874060722
0.00440681856038 1.9470034273
0.00141478886713 1.9804970664
0.00439723286215 1.94767951887
0.000688592131249 1.99004250424
0.00330513898641 1.95946954643
0.00119594589241 1.983328639
0.014854178352 1.8667832308
0.00257031056433 1.9671188825
0.00102421454585 1.9855996122
0.00901409222632 1.91003743532
0.00900160627597 1.9071116634
0.00205584561507 1.97301205457
0.000886981972707 1.98743131265
0.00604384146143 1.93187081405
0.00168169427206 1.97747261093
0.00603259809279 1.93202294552
0.000775590597135 1.98894469989
0.00433203764094 1.94670196554
0.00140111006781 1.98093042894
0.00432254622513 1.94903927696
0.000683937254963 1.99011159782
0.00325648361764 1.95882727098
0.00118530857586 1.98338347709
0.0143960671131 1.86613258878
0.00253689931407 1.96755927371
0.00101577988508 1.98564778652
0.00879648579974 1.90817050968
0.00878402873557 1.90737755609
0.00203192079961 1.97298812339
0.000880181488242 1.98724511323
0.00592399462907 1.93211299088
0.00166397905498 1.97720846318
0.00591284798452 1.93242016372
0.000770027985144 1.98899714559
0.00425914409381 1.95006983195
0.00138762869267 1.98089912657
0.00424974642807 1.94886274788
0.000679329420012 1.99028897285
0.00320889479194 1.96030463876
0.00117481255082 1.98374226847
0.0139574173439 1.87191636933
0.00250413531999 1.9680384344
0.00100744898919 1.98587220902
0.0085866992729 1.9113722693
0.00857428894058 1.90994096063
0.00200841120298 1.97431752589
0.000873458913913 1.98744885267
0.00580767931195 1.9358795041
0.0016465422927 1.97773354704
0.005796626255 1.93324018263
0.000764525002655 1.98928355985
0.0041880750969 1.95069925193
0.00137434096071 1.98088009708
0.00417877094335 1.9497917969
0.000674767994671 1.99032425399
0.00316234155422 1.9603636352
0.00116445532603 1.98371363534
0.0135392221228 1.87473245445
0.00247200197011 1.9669946229
0.000999220163082 1.98577464368
0.00838432565556 1.90992206081
0.00837192992972 1.91113885084
0.0019853072722 1.97351637083
0.000866813064139 1.98768171365
0.00569475392868 1.93401822804
0.00162937817985 1.97784469795
0.0056838002441 1.93513556975
0.000759080800423 1.98912401404
0.00411876960402 1.95054377114
0.00136124296044 1.9811678061
0.000670252357781 1.99028564854
0.00311679370034 1.96047436369
0.00115423446488 1.98386246323
0.0131400379761 1.87482584105
0.00244048318358 1.96808459682
0.000991091746129 1.98595845733
0.0081890154792 1.91492658337
0.00817667901773 1.91312292297
0.00196259972749 1.97421814505
0.000860242775806 1.98762185277
0.00558509199622 1.93608789412
0.00161248106153 1.97811114898
0.00557423468301 1.93641035431
0.000753694544269 1.98923575379
0.00405117085284 1.95182671429
0.00134833153274 1.98141211255
0.000665781898542 1.9904530708
0.00307222323085 1.96199008117
0.00114414758402 1.98382307424
0.012757565401 1.87718352308
0.00240956338739 1.96871650847
0.000983061975978 1.98621281269
0.00800047369257 1.91430775635
0.00798818208065 1.91467529934
0.00194027955289 1.97464507524
0.000853746907758 1.98771119342
0.0054785670008 1.93746991485
0.00159584542873 1.9788379932
0.00546780786103 1.93784273512
0.000748365414758 1.98923787609
0.00398522276705 1.95217068355
0.00133560293551 1.98146159717
0.000661356016307 1.99047844179
0.00302860201098 1.96209245878
0.00113419235193 1.98398787936
0.0123915836041 1.88371978801
0.00237922750005 1.96910752045
0.000975129530835 1.98627238437
0.00781835108279 1.91793841624
0.00780611726482 1.91655064348
0.00191833798732 1.97407888738
0.000847324340299 1.98781985949
0.00537506065057 1.94156703027
0.00157946563808 1.97848809373
0.0053644000078 1.93752868903
0.000743092606891 1.98938401264
0.00392087194226 1.95288355568
0.00132305373304 1.98184448669
0.000656974120375 1.99051361156
0.00298590327852 1.96303670752
0.00112436648758 1.98441233242
0.0120415450078 1.88189274019
0.00234946091034 1.96941479932
0.000967292711533 1.98624565311
0.00764236969968 1.91943303678
0.00763021003363 1.91818876587
0.001896766516 1.9750555349
0.000840973974714 1.98812065522
0.00527445979237 1.93999906825
0.00156333701452 1.97898655793
0.00526389908967 1.93875213247
0.000737875241768 1.98932925582
0.00385806679668 1.95431508934
0.00131068056995 1.98158910934


==> plotting/kleinbergData/invLogSqr_vs_alphaMin_latticeAniso_b64.000000.txt <==
0.000652635629798 1.98956667819
0.0209568552235 1.87685982892
0.00294410120616 1.96294077913
0.00111466775915 1.98299946251
0.011717612147 1.90716831868
0.0117058047455 1.9073867891
0.00232024946257 1.96892682262
0.000959549987196 1.98510129065
0.00747227497399 1.92814264899
0.00187555686219 1.97379693566
0.00746017436756 1.92838532809
0.000834694732794 1.98694496153
0.00517665752144 1.94391278315
0.00154745444763 1.97761738569
0.005166194651 1.94419580854
0.000732712632226 1.98849275932
0.00379675917697 1.95553332375
0.00129848016895 1.98070931447
0.0201939598952 1.87970517256
0.00290317085571 1.96277074669
0.00110509398272 1.98293910669
0.0113959674818 1.90795706584
0.011383947414 1.90887263436
0.00229157943706 1.96959867597
0.000951899857462 1.98508415959
0.00730779782644 1.92941345052
0.00185470097924 1.97406515695
0.00729577281862 1.92924609324
0.000828485556386 1.98694240127
0.00508154965459 1.94536612799
0.0015318121664 1.97793711331
0.00507118598797 1.94500211527
0.000727604100928 1.98828309175
0.00373690137162 1.95514145488
0.00128644932866 1.98054275532
0.0194679669668 1.88138495858
0.00286308748938 1.96369711081
0.00109564302107 1.98327382982
0.0110874578948 1.91055546392
0.0110752284657 1.91064542736
0.00226343706344 1.96992954717
0.000944340851752 1.98538122467
0.00714869494429 1.9309871044
0.00183419104293 1.97430640131
0.00713673785667 1.93044193878
0.00082234540694 1.98709906673
0.00498903950191 1.94625364651
0.00151640612885 1.97796994078
0.00497877451635 1.94523067777
0.000722548809615 1.9885345242
0.0036784480446 1.95535682317
0.0012745849215 1.98111972206
0.0187837003338 1.8822723228
0.00282382922153 1.96440860627
0.00108631262525 1.98358739416
0.0107912257925 1.91323557092
0.0107789948613 1.91242959223
0.00223581040405 1.97037502304
0.000936871528569 1.9854987941
0.00699471942933 1.93250163972
0.00181401944419 1.97485511999
0.00698285287439 1.93191794897
0.000816273265076 1.98704749065
0.00489903298274 1.94582073781
0.00150123134477 1.97819957525
0.00488886637811 1.94620855937
0.000717546021041 1.98859944503
0.00362135554621 1.95601201595
0.00126288389169 1.98125977541
0.0181311725014 1.8814399171
0.00278537290569 1.96364690254
0.00107710106436 1.98348627404
0.0105066428024 1.91205366632
0.010494331718 1.9124251373
0.00220868647574 1.97031190753
0.000929490474805 1.98576469344
0.00684567482829 1.93269973838
0.00179417878197 1.97471681223
0.00683388847607 1.93200580272
0.00081026802887 1.98705131842
0.00481143985495 1.94641844629
0.0014862832089 1.9786783183
0.00480137146108 1.94700807526
0.00071259501068 1.98860222988
0.00356558199749 1.95784549999
0.00125134325325 1.98125438617
0.0175156803661 1.88704635428
0.00274769685082 1.96487287693
0.00106800617498 1.98384221096
0.0102332538254 1.91326903691
0.010220863774 1.91408604271
0.00218205315454 1.97054012924
0.000922196305077 1.98557377585
0.00670134216562 1.93566711619
0.00177466185652 1.97531726761
0.00668964120104 1.93318366016
0.00080432891973 1.98735166373
0.0047261756289 1.94776568297
0.00147155723003 1.97861141274
0.00471620479884 1.9471843213
0.000707695066457 1.98869266898
0.00351108709221 1.95583230276
0.0012399600881 1.98156477804
0.0169290581677 1.88765187601
0.00271078008939 1.96537055565
0.00105902599508 1.98371489805
0.0099703659854 1.91918015189
0.00995794750819 1.91562202469
0.00215589867938 1.9708700575
0.000914987661073 1.98568024371
0.00656152808346 1.93695577945
0.00175546166279 1.97513057046
0.00654991128874 1.93424539965
0.000798454870872 1.98737944732
0.00464315790824 1.94869422306
0.00145704902764 1.97859278306
0.00463328429605 1.94762180632
0.000702845488499 1.98879050777
0.00345783156099 1.95806596325
0.00122873154424 1.98177049048
0.0163709612706 1.88965050334
0.00267460235533 1.96558307161
0.0010501586037 1.98402087616
0.00971750217759 1.91648135091
0.00970505644782 1.91562555947
0.00213021163975 1.9705083147
0.000907863210926 1.98577455204
0.00642604321925 1.93564625561
0.00173657138423 1.97548552831
0.00641451832318 1.93425611865
0.000792644935481 1.98735109223
0.00456230856899 1.95026728155
0.00144275432867 1.97883365274
0.00455253124011 1.94817439033
0.000698045588881 1.98897521862
0.00340577898823 1.95828474972
0.00121765483392 1.98171259584
0.0158412777387 1.89325504695
0.00263914405348 1.96606217816
0.00104140211993 1.98393191904
0.00947414325998 1.9170022267
0.00946165332677 1.91755378758
0.00210498096285 1.97122052064
0.000900821648589 1.98596132577
0.00629470836734 1.93516545549
0.00171798438665 1.97542036624
0.0062832779402 1.93607720904
0.000786898183901 1.98738283236
0.00448355255078 1.94888091236
0.00142866896434 1.97926852904
0.00447387085341 1.94879946381
0.000693294691382 1.98899396137
0.00335489299545 1.95840995252
0.00120672704787 1.98190232848
0.015336250795 1.8939294335
0.00260438623272 1.96620568427
0.00103275470191 1.98381130213
0.00923981832417 1.9211377464
0.00922732023311 1.91893184075
0.00208019548517 1.97164139663
0.000893861693246 1.98594248603
0.00616736242874 1.93696318596
0.00169969390468 1.97589822043
0.00615602440181 1.93664033871
0.000781213703265 1.98771842987
0.00440681856038 1.94916574843
0.00141478886713 1.97910495118
0.00439723286215 1.94922232545
0.000688592131249 1.98894557769
0.00330513898641 1.95930794719
0.00119594589241 1.98218138109
0.014854178352 1.89276157286
0.00257031056433 1.96650889274
0.00102421454585 1.9844051845
0.00901409222632 1.9206250704
0.00900160627597 1.92020871588
0.00205584561507 1.9719137797
0.000886981972707 1.98629110177
0.00604384146143 1.93818842447
0.00168169427206 1.97611908553
0.00603259809279 1.93771696773
0.000775590597135 1.9876711528
0.00433203764094 1.95175311788
0.00140111006781 1.97965222906
0.00432254622513 1.95022306712
0.000683937254963 1.98895317835
0.00325648361764 1.95969104599
0.00118530857586 1.98196686629
0.0143960671131 1.89608419602
0.00253689931407 1.96719692025
0.00101577988508 1.9843473852
0.00879648579974 1.92086123649
0.00878402873557 1.92090383531
0.00203192079961 1.97195048934
0.000880181488242 1.98612201524
0.00592399462907 1.93954657819
0.00166397905498 1.97696828272
0.00591284798452 1.93898070411
0.000770027985144 1.98785460349
0.00425914409381 1.95068247738
0.00138762869267 1.97924601973
0.00424974642807 1.95080779696
0.000679329420012 1.98919057805
0.00320889479194 1.96081079668
0.00117481255082 1.98226715685
0.0139574173439 1.89813153287
0.00250413531999 1.96693635979
0.00100744898919 1.98433540414
0.0085866992729 1.92470309907
0.00857428894058 1.92224592029
0.00200841120298 1.97236833262
0.000873458913913 1.98634437334
0.00580767931195 1.93875610245
0.0016465422927 1.97597364264
0.005796626255 1.93900696549
0.000764525002655 1.9876649915
0.0041880750969 1.95189364045
0.00137434096071 1.97961852527
0.00417877094335 1.95163542902
0.000674767994671 1.98922267128
0.00316234155422 1.96033878567
0.00116445532603 1.98223828244
0.0135392221228 1.89854856417
0.00247200197011 1.96776593096
0.000999220163082 1.98445394188
0.00838432565556 1.92441647371
0.00837192992972 1.92234550112
0.0019853072722 1.97201384477
0.000866813064139 1.98642625485
0.00569475392868 1.94094241118
0.00162937817985 1.97678946664
0.0056838002441 1.93981918516
0.000759080800423 1.98801778927
0.00411876960402 1.95190236007
0.00136124296044 1.98033561612
0.000670252357781 1.98917544942
0.00311679370034 1.96150834264
0.00115423446488 1.98256368075
0.0131400379761 1.90134629389
0.00244048318358 1.96785050911
0.000991091746129 1.98468030547
0.0081890154792 1.92369940635
0.00817667901773 1.92531629524
0.00196259972749 1.97301608171
0.000860242775806 1.98655733192
0.00558509199622 1.94058077284
0.00161248106153 1.97662483673
0.00557423468301 1.9405056549
0.000753694544269 1.9877962116
0.00405117085284 1.95215536602
0.00134833153274 1.97994925899
0.000665781898542 1.98926546547
0.00307222323085 1.96093346074
0.00114414758402 1.98262903883
0.012757565401 1.90291268293
0.00240956338739 1.96817919243
0.000983061975978 1.98485955916
0.00800047369257 1.92821109678
0.00798818208065 1.92504632125
0.00194027955289 1.97330555349
0.000853746907758 1.98667817533
0.0054785670008 1.94178967132
0.00159584542873 1.97705981219
0.00546780786103 1.94170625399
0.000748365414758 1.98816007549
0.00398522276705 1.95289170515
0.00133560293551 1.98042035586
0.000661356016307 1.98931987512
0.00302860201098 1.96228689156
0.00113419235193 1.98272614508
0.0123915836041 1.90234807843
0.00237922750005 1.96791347292
0.000975129530835 1.98477993428
0.00781835108279 1.9281100837
0.00780611726482 1.92663016422
0.00191833798732 1.97352754756
0.000847324340299 1.98657207063
0.00537506065057 1.94258216882
0.00157946563808 1.97750861632
0.0053644000078 1.94193493319
0.000743092606891 1.98825206341
0.00392087194226 1.95471583474
0.00132305373304 1.98042758346
0.000656974120375 1.98940787604
0.00298590327852 1.96220516828
0.00112436648758 1.98306134968
0.0120415450078 1.90512188811
0.00234946091034 1.96854927748
0.000967292711533 1.98492051636
0.00764236969968 1.92807426204
0.00763021003363 1.92620645491
0.001896766516 1.97329764141
0.000840973974714 1.98658768746
0.00527445979237 1.94379062159
0.00156333701452 1.9772210682
0.00526389908967 1.94245631669
0.000737875241768 1.9882411174
0.00385806679668 1.95403375214
0.00131068056995 1.98059725702


==> plotting/kleinbergData/invLogSqr_vs_alphaMin_latticeAniso_b8.000000.txt <==
0.00058213486732 1.99130773696
0.000652635629798 1.99034096526
0.000736764441452 1.98916252915
0.000838274208941 1.9878058186
0.00096230457659 1.98619255994
0.00111604554445 1.98412671008
0.00130980345147 1.98152894519
0.00155877435547 1.9787108812
0.00188611697012 1.97490213853
0.00232853946928 1.96876289239
0.00294705776581 1.96229184821
0.00384921830636 1.95341610607
0.00523921380588 1.9413977254
0.00754446788046 1.92207390578
0.0209568552235 1.83409310543
0.00523220808206 1.94043552704
0.00155650051272 1.97837861555
0.0117058047455 1.88910284375
0.0038316119504 1.95265058246
0.00130543083092 1.98138253396
0.00292645420755 1.96389863292
0.00746017436756 1.92061898528
0.00111054951432 1.98394810517
0.0115782442307 1.89201178668
0.00230789672745 1.9697729781
0.005166194651 1.93914523625
0.000956260089922 1.98616413162
0.00740111871013 1.91937364572
0.0018665757184 1.97467154098
0.0201939598952 1.84357498427
0.00513557271407 1.93893056192
0.00154072148477 1.97901105666
0.011383947414 1.89115126152
0.00377093134727 1.95481433565
0.00129330348686 1.98178071064
0.00288589004194 1.96370207083
0.00729577281862 1.92110304966
0.00110102863211 1.98437219158
0.0112622808628 1.88552524896
0.0022794541689 1.96989855822
0.00507118598797 1.9409692098
0.000948649191921 1.98607919072
0.00723896707083 1.92177620757
0.0018458690445 1.97542735255
0.0194679669668 1.84781360765
0.00504158970091 1.94152468921
0.00152518118616 1.9792249212
0.0110752284657 1.89230421436
0.00371168039992 1.95370008406
0.00128134435419 1.98178454702
0.00284616346813 1.96380133122
0.00713673785667 1.92247075498
0.00109162966273 1.98465838668
0.0109590119106 1.89385627059
0.00225153464764 1.9695646058
0.00497877451635 1.94168795126
0.000941128796637 1.98618235713
0.00708208379154 1.92473552211
0.00182550503026 1.97515213565
0.0187837003338 1.84616240987
0.00495016391876 1.94215059082
0.00150987456758 1.97921130227
0.0107789948613 1.89326280715
0.00365381555041 1.95509077569
0.00126955033636 1.98242106554
0.00280725158725 1.96412899532
0.00698285287439 1.92350445816
0.00108235053361 1.98456379214
0.0106678853789 1.89901998156
0.00222412495397 1.97083904485
0.00488886637811 1.94265152371
0.000933697474821 1.9864914292
0.0069302584665 1.92571220148
0.00180547615661 1.97600252068
0.0181311725014 1.8492818676
0.00486120291716 1.94335786962
0.00149479747618 1.97948836551
0.010494331718 1.8958602775
0.00359729334992 1.95689658937
0.00125791840772 1.98220174165
0.00276913227108 1.96454020703
0.00683388847607 1.92618652009
0.00107318906162 1.98466145399
0.0103882045341 1.89519922715
0.00219721275026 1.97050905043
0.00480137146108 1.94319404261
0.000926353825328 1.9866217265
0.00678325263241 1.92518679887
0.00178577510961 1.97616825094
0.0175156803661 1.85205428157
0.0047746183204 1.94316954935
0.0014799450944 1.97939014658
0.010220863774 1.89885979193
0.00354207263744 1.95687892187
0.00124644561164 1.98239487039
0.00273178414244 1.96544637725
0.00668964120104 1.92635272537
0.00106414357155 1.98469752711
0.0101192975475 1.89966312796
0.00217078606927 1.97149104082
0.00471620479884 1.94453342423
0.000919096474457 1.98692805022
0.0066408794331 1.92664302734
0.00176639477373 1.97625328513
0.0169290581677 1.85313388696
0.00469032658148 1.94421926172
0.00146531297889 1.97971407038
0.00995794750819 1.90101768891
0.00348811374249 1.95675600276
0.00123512905857 1.98284261062
0.00269518653801 1.96469824904
0.00654991128874 1.92772077548
0.00105521196273 1.98504505961
0.00986084008521 1.90222610492
0.002144833302 1.97199001376
0.00463328429605 1.94431416514
0.000911924075305 1.98688294253
0.00650294079049 1.92802071938
0.00174732822545 1.97628711014
0.0163709612706 1.8616108422
0.00460824769212 1.94592945692
0.000557224529024 1.99125031837
0.000623121827642 1.99073397621
0.000701439205383 1.98966190379
0.000795505847016 1.98859693151
0.000909846027529 1.98670478711
0.00105073346626 1.98487243912
0.00122707063037 1.98264807374
0.00145183041039 1.98003340607
0.00174451218706 1.97601344024
0.002135518243 1.97170462555
0.00267437982157 1.96563850566
0.00344625184937 1.95710160093
0.00460774350409 1.94548262489
0.00647310296746 1.92815995482
0.00975146846626 1.90013081147
0.00145089679557 1.9797347489
0.00970505644782 1.90214104288
0.00343537850809 1.95703680979
0.00122396592426 1.9827681307
0.00265931948193 1.96648763349
0.00641451832318 1.92870335932
0.00104639233147 1.9850333779
0.00961212122896 1.90357484845
0.00211934318413 1.97149510421
0.00455253124011 1.94587764215
0.000904835307146 1.9868587232
0.00636925925913 1.92735973699
0.00172856872711 1.97632380103
0.0158412777387 1.86196427795
0.00452830375045 1.94476995491
0.00143669231644 1.98024206961
0.00946165332677 1.90477950929
0.00338383021407 1.95937700486
0.001212953448 1.98290195849
0.00262416366017 1.96646917589
0.0062832779402 1.92972490218
0.00103768281372 1.98526878267
0.00937265890418 1.9042036475
0.00209430478388 1.97192826413
0.00447387085341 1.94585752994
0.000897828874817 1.98701302832
0.00623965277476 1.92996689124
0.00171010941031 1.97681902972
0.015336250795 1.86669642094
0.00445042292309 1.94737037844
0.0014226954165 1.98005946604
0.00922732023311 1.90679084995
0.00333343308814 1.95859407827
0.00120208893088 1.98285246865
0.00258969981127 1.96654744272
0.00615602440181 1.93078730397
0.00102908158405 1.9852247649
0.00914203193514 1.90535990212
0.00206970749065 1.97173386401
0.00439723286215 1.94810715718
0.000890903508136 1.9870516259
0.0061139659161 1.93332388383
0.00169194451749 1.97680896557
0.014854178352 1.86954777762
0.00437453409673 1.94813628398
0.00140890207069 1.98060893815
0.00900160627597 1.90782775778
0.00328415394139 1.95907170166
0.00119136955357 1.98330063159
0.00255591103238 1.96717539747
0.00603259809279 1.9313592629
0.0010205868547 1.98542077766
0.00891985628717 1.90976236789
0.00204554100361 1.97298151413
0.00432254622513 1.94781503356
0.000884057961315 1.98718422239
0.00599203924874 1.93171322592
0.00167406751799 1.97740788041
0.0143960671131 1.87055599589
0.00430056998592 1.94769857691
0.00139530835108 1.98034549602
0.00878402873557 1.91051973305
0.00323595952838 1.95958533967
0.00118079309949 1.98335537054
0.00252277924778 1.96687238179
0.00591284798452 1.93271328688
0.00101219687466 1.98547231128
0.00870566778456 1.91154611841
0.00202179532068 1.97281547513
0.00424974642807 1.94963576621
0.00087729089829 1.98720345225
0.00587372238163 1.93208872251
0.00165647236007 1.97731828236
0.0139574173439 1.87223683003
0.00422846593365 1.94899199029
0.00138191042401 1.98075108496
0.00857428894058 1.91113667055
0.00318881824746 1.95989277096
0.00117035686244 1.98318310417
0.00053942771079 1.99122467147
0.00060210555796 1.99101096222
0.000676377657644 1.9899840811
0.000765290466631 1.98873077695
0.000872960946724 1.98726602939
0.00100506186095 1.98569934207
0.00116958456391 1.98347690132
0.0013780766295 1.98083934962
0.00164772481667 1.97756964442
0.00200501391119 1.97323669567
0.00249248731057 1.96794633767
0.00318202338806 1.96041450764
0.00420293386504 1.95117114384
0.00580732164156 1.93559640401
0.00854207297201 1.91092800603
0.00249028753408 1.9678255875
0.005796626255 1.93366856195
0.00100390992874 1.98570335067
0.00849909308006 1.91297541882
0.00199846072854 1.97344776672
0.00417877094335 1.94943620376
0.00087060134995 1.98740792417
0.00575887469398 1.93411510736
0.00163915315018 1.97760919558
0.0135392221228 1.87712369511
0.00415816023331 1.94993170454
0.00136870454741 1.98107035372
0.00837192992972 1.91333310464
0.00314269964506 1.95956750701
0.00116005837476 1.98325880043
0.00245841950893 1.96753369702
0.0056838002441 1.93500535096
0.000995724336734 1.98561093158
0.00829977181649 1.913084429
0.00197552740683 1.97360564371
0.000863988024964 1.98722588911
0.00564736329055 1.93587301624
0.00162210414803 1.97784338476
0.0131400379761 1.87909577213
0.00408959291735 1.95167461762
0.00135568706818 1.98108106294
0.00817667901773 1.91345409084
0.003097574348 1.96182265861
0.00114989522285 1.98367444607
0.00242715931203 1.96836217098
0.00557423468301 1.93582820828
0.000987638452527 1.98574864351
0.00810739969714 1.91675045826
0.00195298696775 1.9737499641
0.000857449769691 1.98763757166
0.00553906075486 1.93475995876
0.0016053197618 1.97778344788
0.012757565401 1.88121769412
0.00402270827226 1.95123125324
0.00134285420357 1.98118593804
0.00798818208065 1.91647629509
0.00305341366212 1.96218011893
0.00113986504573 1.98375030291
0.00239649158266 1.96835994918
0.00546780786103 1.93762737686
0.000529409685954 1.99140882875
0.00059030103505 1.99098842543
0.000662335306582 1.99032067367
0.000748406934185 1.98899793984
0.000852415025645 1.98749973864
0.000979712848961 1.98596212699
0.00113781070155 1.98390915583
0.00133750959103 1.98152285265
0.00159479622226 1.97811586913
0.00193414498222 1.97402390968
0.00239456099151 1.96910396324
0.00304131035436 1.96142042766
0.00399039123262 1.95241348956
0.00546441686798 1.9385210551
0.00793612440621 1.91462673437
0.0009796506633 1.98598597959
0.00792164543649 1.91771757344
0.00193083011329 1.97366210303
0.00085098545223 1.98764725227
0.00543384372943 1.93732644362
0.00158879454358 1.97795355744
0.0123915836041 1.88336348883
0.00395745109082 1.95123853918
0.0013302029062 1.98134727302
0.00780611726482 1.91636333367
0.00301019101901 1.96210724211
0.00112996553368 1.98408374463
0.00236640093816 1.96853373129
0.0053644000078 1.93887446592
0.00097175938871 1.98597083555
0.00774219769396 1.91740846298
0.001909048189 1.97416510264
0.000844593961936 1.98775267706
0.00533159603899 1.9382394206
0.00157252318496 1.97840951546
0.0120415450078 1.88485072585
0.0038937691027 1.95213751236
0.00131772955587 1.98147980251
0.00763021003363 1.91869020164
0.00296787968137 1.96256980666
0.00112019442692 1.98413807024
0.00233687398473 1.97008402835
0.00526389908967 1.93871091195
0.000963962948668 1.98604277801
0.00756877280127 1.92107634912
0.00188763278311 1.97400056389


==> plotting/kleinbergExtrapAlplhaInfinity/alphaExtrapAngle_aniso0.03125.txt <==
0.012048 2.0065
0.018072 1.9996
0.024096 2.0004
0.03012 1.9985
0.036145 1.9985
0.042169 1.9998
0.048193 2.0002
0.054217 2.0006
0.060241 2.0006
0.066265 2.0006
0.072289 2.0007
0.078313 2.0005
0.084337 2.0005
0.090361 2.0006
0.096386 2.0006
0.10241 2.0005
0.10843 2.0006
0.11446 2.0006
0.12048 2.0006
0.12651 2.0006
0.13253 2.0008
0.13855 2.0009
0.14458 2.0009
0.1506 2.0009
0.15663 2.0009
0.16265 2.001
0.16867 2.001
0.1747 2.0009
0.18072 2.0009
0.18675 2.0009
0.19277 2.0011
0.1988 2.0012
0.20482 2.0012
0.21084 2.0012
0.21687 2.0013
0.22289 2.0013
0.22892 2.0015
0.23494 2.0014
0.24096 2.0015
0.24699 2.0016
0.25301 2.0017
0.25904 2.0016
0.26506 2.0017
0.27108 2.0016
0.27711 2.0016
0.28313 2.0016
0.28916 2.0015
0.29518 2.0016
0.3012 2.0016
0.30723 2.0016
0.31325 2.0017
0.31928 2.0017
0.3253 2.0016
0.33133 2.0017
0.33735 2.0017
0.34337 2.0018
0.3494 2.0019
0.35542 2.0019
0.36145 2.0019
0.36747 2.0018
0.37349 2.0018
0.37952 2.0017
0.38554 2.0017
0.39157 2.0017
0.39759 2.0017
0.40361 2.0017
0.40964 2.0018
0.41566 2.0019
0.42169 2.0018
0.42771 2.0019
0.43373 2.0018
0.43976 2.0019
0.44578 2.0019
0.45181 2.002
0.45783 2.0021
0.46386 2.0021
0.46988 2.0021
0.4759 2.0021
0.48193 2.002
0.48795 2.002
0.49398 2.002
0.5 2.0021
0.50602 2.0021
0.51205 2.0021
0.51807 2.0021
0.5241 2.0022
0.53012 2.0022
0.53614 2.0023
0.54217 2.0024
0.54819 2.0024
0.55422 2.0024
0.56024 2.0024
0.56627 2.0025
0.57229 2.0026
0.57831 2.0027
0.58434 2.0028
0.59036 2.0029
0.59639 2.003
0.60241 2.0031
0.60843 2.0032
0.61446 2.0033
0.62048 2.0033
0.62651 2.0034
0.63253 2.0035
0.63855 2.0035
0.64458 2.0036
0.6506 2.0038
0.65663 2.0038
0.66265 2.0038
0.66867 2.0039
0.6747 2.0039
0.68072 2.0039
0.68675 2.004
0.69277 2.0041
0.6988 2.0041
0.70482 2.0043
0.71084 2.0043
0.71687 2.0042
0.72289 2.0044
0.72892 2.0044
0.73494 2.0045
0.74096 2.0045
0.74699 2.0045
0.75301 2.0046
0.75904 2.0047
0.76506 2.0047
0.77108 2.0048
0.77711 2.0049
0.78313 2.005
0.78916 2.0052
0.79518 2.0053
0.8012 2.0055
0.80723 2.0056
0.81325 2.0056
0.81928 2.0057
0.8253 2.0058
0.83133 2.006
0.83735 2.0061
0.84337 2.006
0.8494 2.006
0.85542 2.0061
0.86145 2.0062
0.86747 2.0063
0.87349 2.0065
0.87952 2.0065
0.88554 2.0064
0.89157 2.0066
0.89759 2.0066
0.90361 2.0066
0.90964 2.0067
0.91566 2.0068
0.92169 2.0068
0.92771 2.0067
0.93373 2.0068
0.93976 2.0068
0.94578 2.0068
0.95181 2.0066
0.95783 2.0069
0.96386 2.0067
0.96988 2.007
0.9759 2.0067
0.98193 2.0065
0.98795 2.0058
0.99398 2.0046
1 2.004


==> plotting/kleinbergExtrapAlplhaInfinity/alphaExtrapAngle_aniso0.125.txt <==
0.011905 2.0074
0.017857 2.0031
0.02381 2.0009
0.029762 2.0012
0.035714 2.001
0.041667 2.0008
0.047619 2.0003
0.053571 2.0005
0.059524 1.9999
0.065476 2.0001
0.071429 1.9999
0.077381 2.0001
0.083333 1.9998
0.089286 1.9996
0.095238 1.9998
0.10119 1.9997
0.10714 1.9996
0.1131 1.9997
0.11905 1.9997
0.125 1.9996
0.13095 1.9997
0.1369 1.9997
0.14286 1.9997
0.14881 1.9997
0.15476 1.9997
0.16071 1.9998
0.16667 1.9997
0.17262 1.9997
0.17857 1.9997
0.18452 1.9998
0.19048 1.9998
0.19643 1.9998
0.20238 1.9999
0.20833 1.9999
0.21429 2
0.22024 1.9999
0.22619 2
0.23214 2
0.2381 2.0001
0.24405 2.0001
0.25 2.0001
0.25595 2.0001
0.2619 2.0002
0.26786 2.0001
0.27381 2.0001
0.27976 2.0001
0.28571 2.0001
0.29167 2.0001
0.29762 2.0001
0.30357 2.0002
0.30952 2.0002
0.31548 2.0001
0.32143 2.0001
0.32738 2.0001
0.33333 2.0001
0.33929 2
0.34524 2
0.35119 1.9999
0.35714 1.9998
0.3631 1.9998
0.36905 1.9998
0.375 1.9997
0.38095 1.9997
0.3869 1.9998
0.39286 1.9997
0.39881 1.9997
0.40476 1.9995
0.41071 1.9995
0.41667 1.9994
0.42262 1.9995
0.42857 1.9996
0.43452 1.9995
0.44048 1.9996
0.44643 1.9996
0.45238 1.9996
0.45833 1.9997
0.46429 1.9999
0.47024 1.9999
0.47619 1.9998
0.48214 1.9999
0.4881 1.9999
0.49405 1.9998
0.5 1.9998
0.50595 1.9998
0.5119 1.9998
0.51786 1.9999
0.52381 1.9999
0.52976 1.9999
0.53571 1.9999
0.54167 1.9999
0.54762 1.9999
0.55357 2
0.55952 1.9999
0.56548 2
0.57143 2.0001
0.57738 2.0002
0.58333 2.0002
0.58929 2.0002
0.59524 2.0002
0.60119 2.0003
0.60714 2.0003
0.6131 2.0004
0.61905 2.0004
0.625 2.0004
0.63095 2.0004
0.6369 2.0004
0.64286 2.0003
0.64881 2.0003
0.65476 2.0003
0.66071 2.0003
0.66667 2.0002
0.67262 2.0002
0.67857 2.0002
0.68452 2.0002
0.69048 2.0002
0.69643 2.0002
0.70238 2.0002
0.70833 2.0002
0.71429 2.0002
0.72024 2.0002
0.72619 2.0002
0.73214 2.0002
0.7381 2.0001
0.74405 2.0001
0.75 2.0001
0.75595 2.0001
0.7619 2
0.76786 2
0.77381 2
0.77976 1.9999
0.78571 1.9999
0.79167 1.9999
0.79762 1.9999
0.80357 1.9998
0.80952 1.9998
0.81548 1.9997
0.82143 1.9997
0.82738 1.9997
0.83333 1.9997
0.83929 1.9996
0.84524 1.9995
0.85119 1.9995
0.85714 1.9995
0.8631 1.9994
0.86905 1.9994
0.875 1.9993
0.88095 1.9993
0.8869 1.9991
0.89286 1.999
0.89881 1.9989
0.90476 1.999
0.91071 1.9989
0.91667 1.9987
0.92262 1.9987
0.92857 1.9987
0.93452 1.9985
0.94048 1.9983
0.94643 1.9983
0.95238 1.9983
0.95833 1.9982
0.96429 1.9981
0.97024 1.9978
0.97619 1.9977
0.98214 1.9974
0.9881 1.9972
0.99405 1.997
1 1.9971


==> plotting/kleinbergExtrapAlplhaInfinity/alphaExtrapAngle_aniso0.5.txt <==
0.011905 2.0005
0.017857 2.0059
0.02381 2.0017
0.029762 2.0018
0.035714 2.0016
0.041667 2.0005
0.047619 1.9994
0.053571 1.9994
0.059524 1.9991
0.065476 1.9995
0.071429 1.9994
0.077381 1.999
0.083333 1.9991
0.089286 1.9992
0.095238 1.9992
0.10119 1.9992
0.10714 1.9992
0.1131 1.9992
0.11905 1.9992
0.125 1.9993
0.13095 1.9992
0.1369 1.9992
0.14286 1.9991
0.14881 1.9991
0.15476 1.9991
0.16071 1.9991
0.16667 1.9991
0.17262 1.9991
0.17857 1.999
0.18452 1.999
0.19048 1.999
0.19643 1.999
0.20238 1.999
0.20833 1.9991
0.21429 1.9991
0.22024 1.9991
0.22619 1.9991
0.23214 1.999
0.2381 1.999
0.24405 1.999
0.25 1.999
0.25595 1.999
0.2619 1.999
0.26786 1.999
0.27381 1.999
0.27976 1.999
0.28571 1.999
0.29167 1.9989
0.29762 1.9989
0.30357 1.9989
0.30952 1.9987
0.31548 1.9987
0.32143 1.9987
0.32738 1.9987
0.33333 1.9986
0.33929 1.9987
0.34524 1.9986
0.35119 1.9987
0.35714 1.9987
0.3631 1.9988
0.36905 1.9987
0.375 1.9986
0.38095 1.9986
0.3869 1.9985
0.39286 1.9986
0.39881 1.9986
0.40476 1.9986
0.41071 1.9985
0.41667 1.9984
0.42262 1.9984
0.42857 1.9984
0.43452 1.9983
0.44048 1.9983
0.44643 1.9982
0.45238 1.9982
0.45833 1.9983
0.46429 1.9983
0.47024 1.9983
0.47619 1.9984
0.48214 1.9984
0.4881 1.9985
0.49405 1.9985
0.5 1.9985
0.50595 1.9985
0.5119 1.9985
0.51786 1.9985
0.52381 1.9984
0.52976 1.9985
0.53571 1.9985
0.54167 1.9985
0.54762 1.9984
0.55357 1.9984
0.55952 1.9984
0.56548 1.9984
0.57143 1.9983
0.57738 1.9983
0.58333 1.9982
0.58929 1.9982
0.59524 1.9982
0.60119 1.9981
0.60714 1.9981
0.6131 1.9981
0.61905 1.998
0.625 1.998
0.63095 1.9979
0.6369 1.9979
0.64286 1.9979
0.64881 1.9979
0.65476 1.9978
0.66071 1.9978
0.66667 1.9978
0.67262 1.9977
0.67857 1.9977
0.68452 1.9976
0.69048 1.9976
0.69643 1.9976
0.70238 1.9975
0.70833 1.9976
0.71429 1.9975
0.72024 1.9974
0.72619 1.9974
0.73214 1.9973
0.7381 1.9973
0.74405 1.9973
0.75 1.9972
0.75595 1.9971
0.7619 1.9971
0.76786 1.9971
0.77381 1.9971
0.77976 1.997
0.78571 1.9969
0.79167 1.9969
0.79762 1.9968
0.80357 1.9968
0.80952 1.9967
0.81548 1.9967
0.82143 1.9966
0.82738 1.9965
0.83333 1.9964
0.83929 1.9963
0.84524 1.9962
0.85119 1.9961
0.85714 1.996
0.8631 1.996
0.86905 1.9959
0.875 1.9958
0.88095 1.9957
0.8869 1.9956
0.89286 1.9955
0.89881 1.9954
0.90476 1.9952
0.91071 1.9951
0.91667 1.995
0.92262 1.9948
0.92857 1.9947
0.93452 1.9945
0.94048 1.9945
0.94643 1.9943
0.95238 1.9941
0.95833 1.994
0.96429 1.9939
0.97024 1.9937
0.97619 1.9935
0.98214 1.9934
0.9881 1.9932
0.99405 1.993
1 1.9927


==> plotting/kleinbergExtrapAlplhaInfinity/alphaExtrapAngle_aniso1.txt <==
0.011905 2.0093
0.017857 2.0023
0.02381 1.9983
0.029762 2.0001
0.035714 1.9992
0.041667 1.9991
0.047619 1.9993
0.053571 1.9995
0.059524 1.9992
0.065476 1.999
0.071429 1.9992
0.077381 1.9991
0.083333 1.999
0.089286 1.999
0.095238 1.999
0.10119 1.9989
0.10714 1.9989
0.1131 1.9991
0.11905 1.999
0.125 1.9991
0.13095 1.9991
0.1369 1.9991
0.14286 1.9992
0.14881 1.9991
0.15476 1.9992
0.16071 1.9992
0.16667 1.9992
0.17262 1.9992
0.17857 1.9992
0.18452 1.9992
0.19048 1.9991
0.19643 1.9991
0.20238 1.999
0.20833 1.999
0.21429 1.999
0.22024 1.999
0.22619 1.999
0.23214 1.999
0.2381 1.999
0.24405 1.9989
0.25 1.9989
0.25595 1.9989
0.2619 1.9989
0.26786 1.999
0.27381 1.9989
0.27976 1.9989
0.28571 1.9989
0.29167 1.9988
0.29762 1.9988
0.30357 1.9987
0.30952 1.9987
0.31548 1.9987
0.32143 1.9988
0.32738 1.9987
0.33333 1.9987
0.33929 1.9987
0.34524 1.9986
0.35119 1.9986
0.35714 1.9986
0.3631 1.9986
0.36905 1.9985
0.375 1.9985
0.38095 1.9984
0.3869 1.9984
0.39286 1.9983
0.39881 1.9983
0.40476 1.9982
0.41071 1.9982
0.41667 1.9982
0.42262 1.9982
0.42857 1.9981
0.43452 1.9981
0.44048 1.9981
0.44643 1.9981
0.45238 1.9981
0.45833 1.998
0.46429 1.998
0.47024 1.998
0.47619 1.998
0.48214 1.9979
0.4881 1.9978
0.49405 1.9978
0.5 1.9978
0.50595 1.9978
0.5119 1.9978
0.51786 1.9978
0.52381 1.9978
0.52976 1.9977
0.53571 1.9977
0.54167 1.9977
0.54762 1.9976
0.55357 1.9976
0.55952 1.9977
0.56548 1.9976
0.57143 1.9977
0.57738 1.9976
0.58333 1.9976
0.58929 1.9975
0.59524 1.9975
0.60119 1.9975
0.60714 1.9975
0.6131 1.9974
0.61905 1.9974
0.625 1.9974
0.63095 1.9974
0.6369 1.9973
0.64286 1.9973
0.64881 1.9973
0.65476 1.9972
0.66071 1.9972
0.66667 1.9971
0.67262 1.9971
0.67857 1.9971
0.68452 1.9971
0.69048 1.9971
0.69643 1.9971
0.70238 1.997
0.70833 1.997
0.71429 1.997
0.72024 1.9969
0.72619 1.9969
0.73214 1.9969
0.7381 1.9968
0.74405 1.9968
0.75 1.9966
0.75595 1.9966
0.7619 1.9965
0.76786 1.9965
0.77381 1.9964
0.77976 1.9964
0.78571 1.9963
0.79167 1.9962
0.79762 1.9961
0.80357 1.996
0.80952 1.9959
0.81548 1.9958
0.82143 1.9958
0.82738 1.9958
0.83333 1.9958
0.83929 1.9957
0.84524 1.9956
0.85119 1.9956
0.85714 1.9954
0.8631 1.9953
0.86905 1.9953
0.875 1.9952
0.88095 1.9952
0.8869 1.9951
0.89286 1.995
0.89881 1.9948
0.90476 1.9947
0.91071 1.9946
0.91667 1.9944
0.92262 1.9943
0.92857 1.9942
0.93452 1.994
0.94048 1.9939
0.94643 1.9938
0.95238 1.9936
0.95833 1.9935
0.96429 1.9932
0.97024 1.9929
0.97619 1.9928
0.98214 1.9926
0.9881 1.9923
0.99405 1.9921
1 1.9919


==> plotting/kleinbergExtrapAlplhaInfinity/alphaExtrapAngle_aniso2.txt <==
0.011905 2.0044
0.017857 2.0029
0.02381 2.0006
0.029762 2.0002
0.035714 2
0.041667 2
0.047619 1.9993
0.053571 1.9995
0.059524 1.9996
0.065476 1.9995
0.071429 1.9991
0.077381 1.9993
0.083333 1.9992
0.089286 1.9992
0.095238 1.9993
0.10119 1.9993
0.10714 1.9993
0.1131 1.9993
0.11905 1.9994
0.125 1.9993
0.13095 1.9994
0.1369 1.9994
0.14286 1.9994
0.14881 1.9993
0.15476 1.9992
0.16071 1.9992
0.16667 1.9992
0.17262 1.9991
0.17857 1.999
0.18452 1.9991
0.19048 1.999
0.19643 1.999
0.20238 1.9989
0.20833 1.9988
0.21429 1.9987
0.22024 1.9987
0.22619 1.9986
0.23214 1.9985
0.2381 1.9985
0.24405 1.9986
0.25 1.9986
0.25595 1.9985
0.2619 1.9984
0.26786 1.9984
0.27381 1.9984
0.27976 1.9985
0.28571 1.9984
0.29167 1.9984
0.29762 1.9985
0.30357 1.9984
0.30952 1.9985
0.31548 1.9984
0.32143 1.9984
0.32738 1.9984
0.33333 1.9984
0.33929 1.9984
0.34524 1.9985
0.35119 1.9984
0.35714 1.9984
0.3631 1.9983
0.36905 1.9983
0.375 1.9983
0.38095 1.9983
0.3869 1.9983
0.39286 1.9983
0.39881 1.9983
0.40476 1.9984
0.41071 1.9983
0.41667 1.9982
0.42262 1.9982
0.42857 1.9982
0.43452 1.9982
0.44048 1.9981
0.44643 1.9981
0.45238 1.9981
0.45833 1.998
0.46429 1.998
0.47024 1.998
0.47619 1.998
0.48214 1.998
0.4881 1.9979
0.49405 1.9979
0.5 1.9979
0.50595 1.9979
0.5119 1.9978
0.51786 1.9978
0.52381 1.9978
0.52976 1.9978
0.53571 1.9978
0.54167 1.9978
0.54762 1.9978
0.55357 1.9978
0.55952 1.9978
0.56548 1.9979
0.57143 1.9979
0.57738 1.9979
0.58333 1.9978
0.58929 1.9977
0.59524 1.9977
0.60119 1.9977
0.60714 1.9976
0.6131 1.9977
0.61905 1.9976
0.625 1.9976
0.63095 1.9976
0.6369 1.9975
0.64286 1.9974
0.64881 1.9974
0.65476 1.9974
0.66071 1.9974
0.66667 1.9973
0.67262 1.9973
0.67857 1.9972
0.68452 1.9971
0.69048 1.9971
0.69643 1.9971
0.70238 1.9971
0.70833 1.997
0.71429 1.997
0.72024 1.9969
0.72619 1.9968
0.73214 1.9968
0.7381 1.9967
0.74405 1.9966
0.75 1.9966
0.75595 1.9965
0.7619 1.9964
0.76786 1.9964
0.77381 1.9962
0.77976 1.9961
0.78571 1.996
0.79167 1.996
0.79762 1.9959
0.80357 1.9958
0.80952 1.9957
0.81548 1.9957
0.82143 1.9957
0.82738 1.9956
0.83333 1.9954
0.83929 1.9952
0.84524 1.9951
0.85119 1.995
0.85714 1.9949
0.8631 1.9948
0.86905 1.9946
0.875 1.9944
0.88095 1.9943
0.8869 1.9941
0.89286 1.994
0.89881 1.9938
0.90476 1.9936
0.91071 1.9934
0.91667 1.9932
0.92262 1.993
0.92857 1.9929
0.93452 1.9926
0.94048 1.9923
0.94643 1.9921
0.95238 1.9919
0.95833 1.9917
0.96429 1.9913
0.97024 1.9911
0.97619 1.9906
0.98214 1.9904
0.9881 1.9901
0.99405 1.9898
1 1.9895


==> plotting/kleinbergExtrapAlplhaInfinity/alphaExtrapAngle_aniso32.txt <==
0.011976 2.0021
0.017964 2.0002
0.023952 1.9998
0.02994 1.999
0.035928 1.9988
0.041916 2.0002
0.047904 1.9998
0.053892 1.9993
0.05988 1.9996
0.065868 1.9995
0.071856 1.9998
0.077844 1.9999
0.083832 1.9999
0.08982 1.9998
0.095808 1.9996
0.1018 1.9994
0.10778 1.9995
0.11377 1.9994
0.11976 1.9993
0.12575 1.9994
0.13174 1.9996
0.13772 1.9997
0.14371 1.9998
0.1497 1.9998
0.15569 1.9998
0.16168 1.9999
0.16766 1.9999
0.17365 2.0001
0.17964 1.9999
0.18563 1.9999
0.19162 1.9998
0.1976 1.9996
0.20359 1.9996
0.20958 1.9995
0.21557 1.9996
0.22156 1.9995
0.22754 1.9995
0.23353 1.9994
0.23952 1.9994
0.24551 1.9992
0.2515 1.9992
0.25749 1.9991
0.26347 1.9991
0.26946 1.999
0.27545 1.999
0.28144 1.9989
0.28743 1.9988
0.29341 1.9987
0.2994 1.9987
0.30539 1.9988
0.31138 1.9986
0.31737 1.9987
0.32335 1.9986
0.32934 1.9985
0.33533 1.9986
0.34132 1.9983
0.34731 1.9983
0.35329 1.9983
0.35928 1.9984
0.36527 1.9985
0.37126 1.9984
0.37725 1.9983
0.38323 1.9985
0.38922 1.9985
0.39521 1.9985
0.4012 1.9984
0.40719 1.9985
0.41317 1.9985
0.41916 1.9983
0.42515 1.9982
0.43114 1.9981
0.43713 1.9983
0.44311 1.9982
0.4491 1.9983
0.45509 1.9984
0.46108 1.9982
0.46707 1.9981
0.47305 1.998
0.47904 1.9978
0.48503 1.9978
0.49102 1.9977
0.49701 1.9979
0.50299 1.9977
0.50898 1.9977
0.51497 1.9977
0.52096 1.9977
0.52695 1.9976
0.53293 1.9976
0.53892 1.9974
0.54491 1.9976
0.5509 1.9976
0.55689 1.9975
0.56287 1.9975
0.56886 1.9974
0.57485 1.9972
0.58084 1.9973
0.58683 1.9972
0.59281 1.997
0.5988 1.9969
0.60479 1.9969
0.61078 1.9968
0.61677 1.9968
0.62275 1.9966
0.62874 1.9965
0.63473 1.9964
0.64072 1.9963
0.64671 1.9962
0.65269 1.996
0.65868 1.9961
0.66467 1.9959
0.67066 1.9958
0.67665 1.9958
0.68263 1.9955
0.68862 1.9952
0.69461 1.9952
0.7006 1.9949
0.70659 1.9946
0.71257 1.9946
0.71856 1.9944
0.72455 1.9942
0.73054 1.9941
0.73653 1.994
0.74251 1.9938
0.7485 1.9935
0.75449 1.9931
0.76048 1.9929
0.76647 1.9927
0.77246 1.9926
0.77844 1.9921
0.78443 1.9917
0.79042 1.9914
0.79641 1.9911
0.8024 1.9907
0.80838 1.9902
0.81437 1.9898
0.82036 1.9895
0.82635 1.9894
0.83234 1.9886
0.83832 1.9882
0.84431 1.9879
0.8503 1.9876
0.85629 1.9866
0.86228 1.9862
0.86826 1.9857
0.87425 1.9854
0.88024 1.9846
0.88623 1.9838
0.89222 1.9838
0.8982 1.9831
0.90419 1.9827
0.91018 1.9823
0.91617 1.9817
0.92216 1.9817
0.92814 1.9809
0.93413 1.9801
0.94012 1.9795
0.94611 1.9783
0.9521 1.9781
0.95808 1.9777
0.96407 1.9773
0.97006 1.9771
0.97605 1.9762
0.98204 1.976
0.98802 1.9756
0.99401 1.9748
1 1.9741


==> plotting/kleinbergExtrapAlplhaInfinity/alphaExtrapAngle_aniso8.txt <==
0.011905 1.9961
0.017857 1.9992
0.02381 2.0011
0.029762 1.9996
0.035714 1.998
0.041667 1.9996
0.047619 1.9994
0.053571 1.9995
0.059524 1.9995
0.065476 1.9996
0.071429 1.9995
0.077381 1.9995
0.083333 1.9996
0.089286 1.9996
0.095238 1.9995
0.10119 1.9994
0.10714 1.9994
0.1131 1.9993
0.11905 1.9992
0.125 1.9992
0.13095 1.9993
0.1369 1.9993
0.14286 1.9994
0.14881 1.9994
0.15476 1.9993
0.16071 1.9994
0.16667 1.9995
0.17262 1.9995
0.17857 1.9994
0.18452 1.9994
0.19048 1.9995
0.19643 1.9994
0.20238 1.9994
0.20833 1.9993
0.21429 1.9993
0.22024 1.9994
0.22619 1.9994
0.23214 1.9994
0.2381 1.9994
0.24405 1.9993
0.25 1.9993
0.25595 1.9994
0.2619 1.9994
0.26786 1.9994
0.27381 1.9993
0.27976 1.9993
0.28571 1.9993
0.29167 1.9994
0.29762 1.9993
0.30357 1.9993
0.30952 1.9992
0.31548 1.9991
0.32143 1.999
0.32738 1.9989
0.33333 1.999
0.33929 1.9989
0.34524 1.9989
0.35119 1.999
0.35714 1.999
0.3631 1.9991
0.36905 1.9991
0.375 1.999
0.38095 1.9991
0.3869 1.999
0.39286 1.999
0.39881 1.999
0.40476 1.9989
0.41071 1.9987
0.41667 1.9987
0.42262 1.9987
0.42857 1.9987
0.43452 1.9988
0.44048 1.9988
0.44643 1.9988
0.45238 1.9989
0.45833 1.9987
0.46429 1.9987
0.47024 1.9987
0.47619 1.9987
0.48214 1.9987
0.4881 1.9988
0.49405 1.9987
0.5 1.9987
0.50595 1.9986
0.5119 1.9985
0.51786 1.9986
0.52381 1.9985
0.52976 1.9984
0.53571 1.9985
0.54167 1.9985
0.54762 1.9984
0.55357 1.9983
0.55952 1.9984
0.56548 1.9985
0.57143 1.9985
0.57738 1.9985
0.58333 1.9984
0.58929 1.9983
0.59524 1.9983
0.60119 1.9982
0.60714 1.9981
0.6131 1.998
0.61905 1.9979
0.625 1.9979
0.63095 1.9978
0.6369 1.9977
0.64286 1.9977
0.64881 1.9976
0.65476 1.9976
0.66071 1.9975
0.66667 1.9974
0.67262 1.9973
0.67857 1.9972
0.68452 1.9972
0.69048 1.9971
0.69643 1.9971
0.70238 1.9969
0.70833 1.9969
0.71429 1.9967
0.72024 1.9967
0.72619 1.9966
0.73214 1.9965
0.7381 1.9964
0.74405 1.9962
0.75 1.996
0.75595 1.9959
0.7619 1.9959
0.76786 1.9957
0.77381 1.9957
0.77976 1.9955
0.78571 1.9955
0.79167 1.9953
0.79762 1.9952
0.80357 1.9951
0.80952 1.9949
0.81548 1.9947
0.82143 1.9946
0.82738 1.9944
0.83333 1.9941
0.83929 1.994
0.84524 1.9938
0.85119 1.9936
0.85714 1.9935
0.8631 1.9934
0.86905 1.9931
0.875 1.9929
0.88095 1.9925
0.8869 1.992
0.89286 1.9918
0.89881 1.9915
0.90476 1.9912
0.91071 1.9908
0.91667 1.9904
0.92262 1.9898
0.92857 1.9894
0.93452 1.9889
0.94048 1.9878
0.94643 1.9872
0.95238 1.9866
0.95833 1.9861
0.96429 1.9856
0.97024 1.985
0.97619 1.9843
0.98214 1.9837
0.9881 1.9834
0.99405 1.9825
1 1.9819


==> plotting/kleinbergExtrapAlplhaInfinity/alphaExtrapLattice_aniso0.03125.txt <==
0.0062112 2.003
0.0093168 1.9946
0.012422 1.9902
0.015528 1.99
0.018634 1.9903
0.021739 1.9923
0.024845 1.9938
0.02795 1.9949
0.031056 1.9956
0.034161 1.9961
0.037267 1.9971
0.040373 1.9974
0.043478 1.9976
0.046584 1.998
0.049689 1.9981
0.052795 1.9983
0.055901 1.9983
0.059006 1.9985
0.062112 1.9984
0.065217 1.9985
0.068323 1.9986
0.071429 1.9985
0.074534 1.9986
0.07764 1.9986
0.080745 1.9986
0.083851 1.9986
0.086957 1.9986
0.090062 1.9987
0.093168 1.9987
0.096273 1.9988
0.099379 1.9988
0.10248 1.9988
0.10559 1.9988
0.1087 1.9988
0.1118 1.9988
0.11491 1.9988
0.11801 1.9988
0.12112 1.9988
0.12422 1.9988
0.12733 1.9989
0.13043 1.9989
0.13354 1.9989
0.13665 1.9989
0.13975 1.9989
0.14286 1.9989
0.14596 1.999
0.14907 1.9989
0.15217 1.999
0.15528 1.999
0.15839 1.999
0.16149 1.999
0.1646 1.999
0.1677 1.999
0.17081 1.999
0.17391 1.999
0.17702 1.999
0.18012 1.999
0.18323 1.999
0.18634 1.9991
0.18944 1.9991
0.19255 1.9991
0.19565 1.9992
0.19876 1.9991
0.20186 1.9992
0.20497 1.9992
0.20807 1.9992
0.21118 1.9992
0.21429 1.9992
0.21739 1.9992
0.2205 1.9992
0.2236 1.9992
0.22671 1.9992
0.22981 1.9993
0.23292 1.9993
0.23602 1.9993
0.23913 1.9993
0.24224 1.9993
0.24534 1.9992
0.24845 1.9992
0.25155 1.9992
0.25466 1.9992
0.25776 1.9992
0.26087 1.9992
0.26398 1.9992
0.26708 1.9992
0.27019 1.9992
0.27329 1.9992
0.2764 1.9992
0.2795 1.9992
0.28261 1.9992
0.28571 1.9992
0.28882 1.9992
0.29193 1.9992
0.29503 1.9992
0.29814 1.9992
0.30124 1.9992
0.30435 1.9992
0.30745 1.9992
0.31056 1.9992
0.31366 1.9992
0.31677 1.9992
0.31988 1.9992
0.32298 1.9992
0.32609 1.9992
0.32919 1.9992
0.3323 1.9992
0.3354 1.9992
0.33851 1.9992
0.34161 1.9991
0.34472 1.9991
0.34783 1.9991
0.35093 1.9991
0.35404 1.9991
0.35714 1.9991
0.36025 1.9991
0.36335 1.9991
0.36646 1.9991
0.36957 1.9991
0.37267 1.9991
0.37578 1.9991
0.37888 1.9991
0.38199 1.9991
0.38509 1.9991
0.3882 1.9991
0.3913 1.9991
0.39441 1.9991
0.39752 1.9991
0.40062 1.9991
0.40373 1.9991
0.40683 1.9991
0.40994 1.9991
0.41304 1.999
0.41615 1.9991
0.41925 1.9991
0.42236 1.9991
0.42547 1.9991
0.42857 1.999
0.43168 1.999
0.43478 1.999
0.43789 1.999
0.44099 1.999
0.4441 1.999
0.4472 1.999
0.45031 1.999
0.45342 1.999
0.45652 1.999
0.45963 1.999
0.46273 1.999
0.46584 1.999
0.46894 1.999
0.47205 1.999
0.47516 1.999
0.47826 1.999
0.48137 1.999
0.48447 1.9989
0.48758 1.999
0.49068 1.9989
0.49379 1.9989
0.49689 1.9989
0.5 1.9989
0.50311 1.9989
0.50621 1.9989
0.50932 1.9989
0.51242 1.9988
0.51553 1.9988
0.51863 1.9988
0.52174 1.9988
0.52484 1.9988
0.52795 1.9988
0.53106 1.9988
0.53416 1.9988
0.53727 1.9988
0.54037 1.9987
0.54348 1.9987
0.54658 1.9987
0.54969 1.9987
0.5528 1.9987
0.5559 1.9987
0.55901 1.9987
0.56211 1.9986
0.56522 1.9986
0.56832 1.9986
0.57143 1.9985
0.57453 1.9985
0.57764 1.9985
0.58075 1.9984
0.58385 1.9984
0.58696 1.9984
0.59006 1.9983
0.59317 1.9983
0.59627 1.9983
0.59938 1.9983
0.60248 1.9982
0.60559 1.9982
0.6087 1.9982
0.6118 1.9981
0.61491 1.9981
0.61801 1.998
0.62112 1.998
0.62422 1.998
0.62733 1.9979
0.63043 1.9979
0.63354 1.9979
0.63665 1.9979
0.63975 1.9979
0.64286 1.9978
0.64596 1.9978
0.64907 1.9978
0.65217 1.9978
0.65528 1.9978
0.65839 1.9977
0.66149 1.9977
0.6646 1.9977
0.6677 1.9977
0.67081 1.9977
0.67391 1.9976
0.67702 1.9976
0.68012 1.9976
0.68323 1.9975
0.68634 1.9975
0.68944 1.9975
0.69255 1.9975
0.69565 1.9975
0.69876 1.9974
0.70186 1.9974
0.70497 1.9974
0.70807 1.9974
0.71118 1.9973
0.71429 1.9973
0.71739 1.9973
0.7205 1.9972
0.7236 1.9972
0.72671 1.9972
0.72981 1.9971
0.73292 1.9971
0.73602 1.9971
0.73913 1.9971
0.74224 1.9971
0.74534 1.997
0.74845 1.997
0.75155 1.997
0.75466 1.997
0.75776 1.9969
0.76087 1.9969
0.76398 1.9968
0.76708 1.9968
0.77019 1.9967
0.77329 1.9967
0.7764 1.9967
0.7795 1.9966
0.78261 1.9966
0.78571 1.9965
0.78882 1.9965
0.79193 1.9964
0.79503 1.9964
0.79814 1.9964
0.80124 1.9963
0.80435 1.9963
0.80745 1.9963
0.81056 1.9962
0.81366 1.9961
0.81677 1.9961
0.81988 1.9961
0.82298 1.996
0.82609 1.9959
0.82919 1.9959
0.8323 1.9958
0.8354 1.9957
0.83851 1.9957
0.84161 1.9957
0.84472 1.9956
0.84783 1.9956
0.85093 1.9955
0.85404 1.9954
0.85714 1.9954
0.86025 1.9953
0.86335 1.9952
0.86646 1.9951
0.86957 1.995
0.87267 1.9949
0.87578 1.9949
0.87888 1.9948
0.88199 1.9948
0.88509 1.9947
0.8882 1.9946
0.8913 1.9945
0.89441 1.9945
0.89752 1.9944
0.90062 1.9943
0.90373 1.9943
0.90683 1.9942
0.90994 1.9941
0.91304 1.9941
0.91615 1.9941
0.91925 1.994
0.92236 1.9939
0.92547 1.9938
0.92857 1.9938
0.93168 1.9937
0.93478 1.9936
0.93789 1.9935
0.94099 1.9935
0.9441 1.9934
0.9472 1.9932
0.95031 1.9931
0.95342 1.993
0.95652 1.9929
0.95963 1.9928
0.96273 1.9926
0.96584 1.9925
0.96894 1.9923
0.97205 1.992
0.97516 1.9918
0.97826 1.9915
0.98137 1.9914
0.98447 1.9911
0.98758 1.9908
0.99068 1.9906
0.99379 1.9904
0.99689 1.9902
1 1.9901


==> plotting/kleinbergExtrapAlplhaInfinity/alphaExtrapLattice_aniso0.125.txt <==
0.0062112 1.993
0.0093168 1.9942
0.012422 1.9934
0.015528 1.9938
0.018634 1.9935
0.021739 1.9942
0.024845 1.996
0.02795 1.9966
0.031056 1.9969
0.034161 1.9971
0.037267 1.9975
0.040373 1.9977
0.043478 1.9979
0.046584 1.9981
0.049689 1.9983
0.052795 1.9984
0.055901 1.9985
0.059006 1.9986
0.062112 1.9987
0.065217 1.9987
0.068323 1.9987
0.071429 1.9987
0.074534 1.9987
0.07764 1.9987
0.080745 1.9988
0.083851 1.9988
0.086957 1.9988
0.090062 1.9989
0.093168 1.9989
0.096273 1.9989
0.099379 1.9989
0.10248 1.9989
0.10559 1.999
0.1087 1.9989
0.1118 1.9989
0.11491 1.9989
0.11801 1.999
0.12112 1.999
0.12422 1.999
0.12733 1.999
0.13043 1.999
0.13354 1.999
0.13665 1.999
0.13975 1.9991
0.14286 1.9991
0.14596 1.9991
0.14907 1.9991
0.15217 1.9991
0.15528 1.9991
0.15839 1.9992
0.16149 1.9992
0.1646 1.9992
0.1677 1.9992
0.17081 1.9992
0.17391 1.9992
0.17702 1.9992
0.18012 1.9993
0.18323 1.9993
0.18634 1.9993
0.18944 1.9993
0.19255 1.9993
0.19565 1.9993
0.19876 1.9993
0.20186 1.9993
0.20497 1.9993
0.20807 1.9993
0.21118 1.9993
0.21429 1.9993
0.21739 1.9993
0.2205 1.9993
0.2236 1.9993
0.22671 1.9993
0.22981 1.9993
0.23292 1.9993
0.23602 1.9994
0.23913 1.9993
0.24224 1.9993
0.24534 1.9993
0.24845 1.9993
0.25155 1.9993
0.25466 1.9993
0.25776 1.9993
0.26087 1.9993
0.26398 1.9993
0.26708 1.9993
0.27019 1.9994
0.27329 1.9994
0.2764 1.9994
0.2795 1.9993
0.28261 1.9994
0.28571 1.9994
0.28882 1.9994
0.29193 1.9994
0.29503 1.9994
0.29814 1.9994
0.30124 1.9994
0.30435 1.9995
0.30745 1.9995
0.31056 1.9995
0.31366 1.9994
0.31677 1.9994
0.31988 1.9994
0.32298 1.9994
0.32609 1.9994
0.32919 1.9994
0.3323 1.9994
0.3354 1.9994
0.33851 1.9994
0.34161 1.9994
0.34472 1.9994
0.34783 1.9994
0.35093 1.9994
0.35404 1.9994
0.35714 1.9994
0.36025 1.9994
0.36335 1.9994
0.36646 1.9994
0.36957 1.9994
0.37267 1.9994
0.37578 1.9994
0.37888 1.9993
0.38199 1.9993
0.38509 1.9993
0.3882 1.9993
0.3913 1.9993
0.39441 1.9993
0.39752 1.9993
0.40062 1.9993
0.40373 1.9993
0.40683 1.9993
0.40994 1.9992
0.41304 1.9992
0.41615 1.9992
0.41925 1.9992
0.42236 1.9992
0.42547 1.9992
0.42857 1.9992
0.43168 1.9992
0.43478 1.9992
0.43789 1.9992
0.44099 1.9991
0.4441 1.9992
0.4472 1.9991
0.45031 1.9991
0.45342 1.9991
0.45652 1.9991
0.45963 1.9991
0.46273 1.9991
0.46584 1.9991
0.46894 1.9991
0.47205 1.9991
0.47516 1.9991
0.47826 1.9991
0.48137 1.9991
0.48447 1.999
0.48758 1.999
0.49068 1.999
0.49379 1.999
0.49689 1.999
0.5 1.999
0.50311 1.999
0.50621 1.999
0.50932 1.999
0.51242 1.999
0.51553 1.999
0.51863 1.999
0.52174 1.999
0.52484 1.9989
0.52795 1.9989
0.53106 1.9989
0.53416 1.9988
0.53727 1.9988
0.54037 1.9988
0.54348 1.9988
0.54658 1.9988
0.54969 1.9988
0.5528 1.9988
0.5559 1.9988
0.55901 1.9988
0.56211 1.9988
0.56522 1.9988
0.56832 1.9987
0.57143 1.9987
0.57453 1.9987
0.57764 1.9987
0.58075 1.9986
0.58385 1.9986
0.58696 1.9986
0.59006 1.9985
0.59317 1.9985
0.59627 1.9986
0.59938 1.9985
0.60248 1.9985
0.60559 1.9985
0.6087 1.9985
0.6118 1.9986
0.61491 1.9986
0.61801 1.9985
0.62112 1.9985
0.62422 1.9985
0.62733 1.9985
0.63043 1.9985
0.63354 1.9985
0.63665 1.9985
0.63975 1.9985
0.64286 1.9985
0.64596 1.9985
0.64907 1.9985
0.65217 1.9985
0.65528 1.9985
0.65839 1.9985
0.66149 1.9984
0.6646 1.9984
0.6677 1.9984
0.67081 1.9984
0.67391 1.9984
0.67702 1.9983
0.68012 1.9983
0.68323 1.9983
0.68634 1.9983
0.68944 1.9983
0.69255 1.9983
0.69565 1.9983
0.69876 1.9982
0.70186 1.9982
0.70497 1.9982
0.70807 1.9982
0.71118 1.9982
0.71429 1.9981
0.71739 1.9981
0.7205 1.9981
0.7236 1.9981
0.72671 1.9981
0.72981 1.9981
0.73292 1.9981
0.73602 1.9981
0.73913 1.9981
0.74224 1.998
0.74534 1.998
0.74845 1.998
0.75155 1.998
0.75466 1.998
0.75776 1.998
0.76087 1.998
0.76398 1.998
0.76708 1.9979
0.77019 1.998
0.77329 1.9979
0.7764 1.9979
0.7795 1.9979
0.78261 1.9979
0.78571 1.9978
0.78882 1.9978
0.79193 1.9978
0.79503 1.9978
0.79814 1.9977
0.80124 1.9977
0.80435 1.9977
0.80745 1.9976
0.81056 1.9976
0.81366 1.9976
0.81677 1.9975
0.81988 1.9975
0.82298 1.9975
0.82609 1.9974
0.82919 1.9974
0.8323 1.9974
0.8354 1.9974
0.83851 1.9973
0.84161 1.9973
0.84472 1.9973
0.84783 1.9973
0.85093 1.9972
0.85404 1.9972
0.85714 1.9972
0.86025 1.9971
0.86335 1.9971
0.86646 1.997
0.86957 1.997
0.87267 1.997
0.87578 1.9969
0.87888 1.9969
0.88199 1.9968
0.88509 1.9968
0.8882 1.9968
0.8913 1.9968
0.89441 1.9967
0.89752 1.9967
0.90062 1.9966
0.90373 1.9966
0.90683 1.9966
0.90994 1.9965
0.91304 1.9965
0.91615 1.9964
0.91925 1.9964
0.92236 1.9963
0.92547 1.9963
0.92857 1.9962
0.93168 1.9961
0.93478 1.996
0.93789 1.996
0.94099 1.9958
0.9441 1.9957
0.9472 1.9956
0.95031 1.9956
0.95342 1.9955
0.95652 1.9954
0.95963 1.9953
0.96273 1.9952
0.96584 1.9951
0.96894 1.995
0.97205 1.9948
0.97516 1.9947
0.97826 1.9946
0.98137 1.9943
0.98447 1.9941
0.98758 1.9939
0.99068 1.9936
0.99379 1.9934
0.99689 1.9931
1 1.9929


==> plotting/kleinbergExtrapAlplhaInfinity/alphaExtrapLattice_aniso0.5.txt <==
0.0062305 1.9927
0.0093458 1.9928
0.012461 1.9936
0.015576 1.9943
0.018692 1.9943
0.021807 1.9955
0.024922 1.9957
0.028037 1.9963
0.031153 1.997
0.034268 1.9974
0.037383 1.9978
0.040498 1.998
0.043614 1.9982
0.046729 1.9984
0.049844 1.9986
0.05296 1.9988
0.056075 1.9987
0.05919 1.9987
0.062305 1.9987
0.065421 1.9988
0.068536 1.9988
0.071651 1.9988
0.074766 1.9989
0.077882 1.9989
0.080997 1.999
0.084112 1.999
0.087227 1.999
0.090343 1.999
0.093458 1.999
0.096573 1.999
0.099688 1.9991
0.1028 1.9991
0.10592 1.9991
0.10903 1.9991
0.11215 1.9991
0.11526 1.9991
0.11838 1.9991
0.1215 1.9991
0.12461 1.9991
0.12773 1.9991
0.13084 1.9991
0.13396 1.9991
0.13707 1.9991
0.14019 1.9991
0.1433 1.9991
0.14642 1.9992
0.14953 1.9992
0.15265 1.9992
0.15576 1.9992
0.15888 1.9992
0.16199 1.9992
0.16511 1.9992
0.16822 1.9992
0.17134 1.9992
0.17445 1.9992
0.17757 1.9992
0.18069 1.9992
0.1838 1.9992
0.18692 1.9992
0.19003 1.9993
0.19315 1.9992
0.19626 1.9992
0.19938 1.9993
0.20249 1.9993
0.20561 1.9993
0.20872 1.9993
0.21184 1.9993
0.21495 1.9993
0.21807 1.9993
0.22118 1.9993
0.2243 1.9993
0.22741 1.9993
0.23053 1.9993
0.23364 1.9993
0.23676 1.9993
0.23988 1.9994
0.24299 1.9994
0.24611 1.9994
0.24922 1.9994
0.25234 1.9994
0.25545 1.9994
0.25857 1.9993
0.26168 1.9993
0.2648 1.9993
0.26791 1.9993
0.27103 1.9993
0.27414 1.9993
0.27726 1.9993
0.28037 1.9993
0.28349 1.9993
0.2866 1.9994
0.28972 1.9994
0.29283 1.9993
0.29595 1.9993
0.29907 1.9994
0.30218 1.9994
0.3053 1.9993
0.30841 1.9993
0.31153 1.9993
0.31464 1.9994
0.31776 1.9994
0.32087 1.9994
0.32399 1.9994
0.3271 1.9994
0.33022 1.9994
0.33333 1.9994
0.33645 1.9994
0.33956 1.9993
0.34268 1.9994
0.34579 1.9994
0.34891 1.9994
0.35202 1.9994
0.35514 1.9994
0.35826 1.9994
0.36137 1.9994
0.36449 1.9994
0.3676 1.9994
0.37072 1.9994
0.37383 1.9994
0.37695 1.9994
0.38006 1.9994
0.38318 1.9994
0.38629 1.9993
0.38941 1.9994
0.39252 1.9993
0.39564 1.9993
0.39875 1.9993
0.40187 1.9993
0.40498 1.9993
0.4081 1.9993
0.41121 1.9993
0.41433 1.9993
0.41745 1.9993
0.42056 1.9993
0.42368 1.9993
0.42679 1.9993
0.42991 1.9993
0.43302 1.9993
0.43614 1.9993
0.43925 1.9992
0.44237 1.9993
0.44548 1.9992
0.4486 1.9992
0.45171 1.9992
0.45483 1.9992
0.45794 1.9992
0.46106 1.9992
0.46417 1.9991
0.46729 1.9991
0.4704 1.9991
0.47352 1.9991
0.47664 1.9991
0.47975 1.9991
0.48287 1.9991
0.48598 1.9991
0.4891 1.999
0.49221 1.999
0.49533 1.999
0.49844 1.999
0.50156 1.999
0.50467 1.999
0.50779 1.999
0.5109 1.999
0.51402 1.999
0.51713 1.999
0.52025 1.999
0.52336 1.9989
0.52648 1.999
0.5296 1.999
0.53271 1.9989
0.53583 1.9989
0.53894 1.9989
0.54206 1.9989
0.54517 1.9989
0.54829 1.9989
0.5514 1.9989
0.55452 1.9989
0.55763 1.9989
0.56075 1.9989
0.56386 1.9988
0.56698 1.9988
0.57009 1.9988
0.57321 1.9988
0.57632 1.9988
0.57944 1.9988
0.58255 1.9988
0.58567 1.9988
0.58879 1.9988
0.5919 1.9987
0.59502 1.9987
0.59813 1.9987
0.60125 1.9987
0.60436 1.9986
0.60748 1.9986
0.61059 1.9986
0.61371 1.9986
0.61682 1.9986
0.61994 1.9985
0.62305 1.9985
0.62617 1.9985
0.62928 1.9985
0.6324 1.9985
0.63551 1.9985
0.63863 1.9985
0.64174 1.9985
0.64486 1.9985
0.64798 1.9985
0.65109 1.9985
0.65421 1.9984
0.65732 1.9984
0.66044 1.9984
0.66355 1.9984
0.66667 1.9984
0.66978 1.9984
0.6729 1.9984
0.67601 1.9984
0.67913 1.9984
0.68224 1.9984
0.68536 1.9984
0.68847 1.9983
0.69159 1.9983
0.6947 1.9983
0.69782 1.9983
0.70093 1.9983
0.70405 1.9983
0.70717 1.9983
0.71028 1.9983
0.7134 1.9983
0.71651 1.9983
0.71963 1.9983
0.72274 1.9983
0.72586 1.9983
0.72897 1.9983
0.73209 1.9983
0.7352 1.9983
0.73832 1.9982
0.74143 1.9982
0.74455 1.9982
0.74766 1.9982
0.75078 1.9981
0.75389 1.9981
0.75701 1.9981
0.76012 1.9981
0.76324 1.9981
0.76636 1.998
0.76947 1.998
0.77259 1.998
0.7757 1.998
0.77882 1.998
0.78193 1.998
0.78505 1.998
0.78816 1.998
0.79128 1.998
0.79439 1.998
0.79751 1.9979
0.80062 1.9979
0.80374 1.9979
0.80685 1.9979
0.80997 1.9978
0.81308 1.9978
0.8162 1.9978
0.81931 1.9978
0.82243 1.9977
0.82555 1.9977
0.82866 1.9977
0.83178 1.9976
0.83489 1.9976
0.83801 1.9976
0.84112 1.9977
0.84424 1.9976
0.84735 1.9976
0.85047 1.9976
0.85358 1.9976
0.8567 1.9975
0.85981 1.9975
0.86293 1.9975
0.86604 1.9974
0.86916 1.9974
0.87227 1.9974
0.87539 1.9973
0.8785 1.9973
0.88162 1.9973
0.88474 1.9973
0.88785 1.9972
0.89097 1.9972
0.89408 1.9971
0.8972 1.9971
0.90031 1.9971
0.90343 1.9971
0.90654 1.997
0.90966 1.997
0.91277 1.997
0.91589 1.997
0.919 1.9969
0.92212 1.9969
0.92523 1.9968
0.92835 1.9969
0.93146 1.9969
0.93458 1.9968
0.93769 1.9968
0.94081 1.9967
0.94393 1.9967
0.94704 1.9966
0.95016 1.9966
0.95327 1.9965
0.95639 1.9965
0.9595 1.9964
0.96262 1.9963
0.96573 1.9963
0.96885 1.9962
0.97196 1.9961
0.97508 1.9959
0.97819 1.9958
0.98131 1.9957
0.98442 1.9955
0.98754 1.9953
0.99065 1.9951
0.99377 1.995
0.99688 1.9948
1 1.9947


==> plotting/kleinbergExtrapAlplhaInfinity/alphaExtrapLattice_aniso1.txt <==
0.0062305 1.9986
0.0093458 1.9984
0.012461 1.9961
0.015576 1.9959
0.018692 1.9959
0.021807 1.9963
0.024922 1.9973
0.028037 1.9971
0.031153 1.9972
0.034268 1.9977
0.037383 1.9978
0.040498 1.998
0.043614 1.9982
0.046729 1.9984
0.049844 1.9986
0.05296 1.9988
0.056075 1.9989
0.05919 1.9988
0.062305 1.9989
0.065421 1.999
0.068536 1.999
0.071651 1.999
0.074766 1.999
0.077882 1.999
0.080997 1.999
0.084112 1.9991
0.087227 1.9991
0.090343 1.9991
0.093458 1.9991
0.096573 1.9991
0.099688 1.9991
0.1028 1.9991
0.10592 1.9991
0.10903 1.9992
0.11215 1.9991
0.11526 1.9991
0.11838 1.9992
0.1215 1.9992
0.12461 1.9992
0.12773 1.9992
0.13084 1.9992
0.13396 1.9992
0.13707 1.9992
0.14019 1.9992
0.1433 1.9992
0.14642 1.9992
0.14953 1.9992
0.15265 1.9992
0.15576 1.9992
0.15888 1.9992
0.16199 1.9993
0.16511 1.9993
0.16822 1.9992
0.17134 1.9992
0.17445 1.9992
0.17757 1.9992
0.18069 1.9993
0.1838 1.9993
0.18692 1.9993
0.19003 1.9993
0.19315 1.9993
0.19626 1.9993
0.19938 1.9993
0.20249 1.9993
0.20561 1.9993
0.20872 1.9994
0.21184 1.9993
0.21495 1.9994
0.21807 1.9994
0.22118 1.9994
0.2243 1.9993
0.22741 1.9993
0.23053 1.9994
0.23364 1.9994
0.23676 1.9994
0.23988 1.9993
0.24299 1.9993
0.24611 1.9994
0.24922 1.9994
0.25234 1.9994
0.25545 1.9994
0.25857 1.9994
0.26168 1.9993
0.2648 1.9993
0.26791 1.9993
0.27103 1.9992
0.27414 1.9992
0.27726 1.9992
0.28037 1.9992
0.28349 1.9993
0.2866 1.9993
0.28972 1.9993
0.29283 1.9993
0.29595 1.9993
0.29907 1.9993
0.30218 1.9993
0.3053 1.9993
0.30841 1.9992
0.31153 1.9992
0.31464 1.9992
0.31776 1.9992
0.32087 1.9992
0.32399 1.9992
0.3271 1.9992
0.33022 1.9992
0.33333 1.9992
0.33645 1.9992
0.33956 1.9992
0.34268 1.9992
0.34579 1.9992
0.34891 1.9992
0.35202 1.9992
0.35514 1.9992
0.35826 1.9992
0.36137 1.9992
0.36449 1.9992
0.3676 1.9992
0.37072 1.9992
0.37383 1.9992
0.37695 1.9992
0.38006 1.9991
0.38318 1.9991
0.38629 1.9991
0.38941 1.9991
0.39252 1.9991
0.39564 1.9991
0.39875 1.9991
0.40187 1.9991
0.40498 1.9991
0.4081 1.9991
0.41121 1.9991
0.41433 1.9991
0.41745 1.9991
0.42056 1.9991
0.42368 1.9991
0.42679 1.9991
0.42991 1.999
0.43302 1.999
0.43614 1.999
0.43925 1.999
0.44237 1.999
0.44548 1.999
0.4486 1.999
0.45171 1.999
0.45483 1.999
0.45794 1.9989
0.46106 1.9989
0.46417 1.9989
0.46729 1.9989
0.4704 1.9989
0.47352 1.9989
0.47664 1.9989
0.47975 1.9989
0.48287 1.9989
0.48598 1.9989
0.4891 1.9989
0.49221 1.9989
0.49533 1.9988
0.49844 1.9989
0.50156 1.9989
0.50467 1.9989
0.50779 1.9989
0.5109 1.9989
0.51402 1.9989
0.51713 1.9989
0.52025 1.9988
0.52336 1.9988
0.52648 1.9988
0.5296 1.9988
0.53271 1.9988
0.53583 1.9988
0.53894 1.9987
0.54206 1.9987
0.54517 1.9987
0.54829 1.9987
0.5514 1.9987
0.55452 1.9987
0.55763 1.9986
0.56075 1.9986
0.56386 1.9985
0.56698 1.9985
0.57009 1.9985
0.57321 1.9985
0.57632 1.9985
0.57944 1.9985
0.58255 1.9985
0.58567 1.9984
0.58879 1.9984
0.5919 1.9984
0.59502 1.9984
0.59813 1.9983
0.60125 1.9983
0.60436 1.9983
0.60748 1.9983
0.61059 1.9983
0.61371 1.9983
0.61682 1.9982
0.61994 1.9982
0.62305 1.9982
0.62617 1.9982
0.62928 1.9982
0.6324 1.9981
0.63551 1.9981
0.63863 1.9981
0.64174 1.9981
0.64486 1.9981
0.64798 1.9981
0.65109 1.9981
0.65421 1.998
0.65732 1.998
0.66044 1.998
0.66355 1.998
0.66667 1.998
0.66978 1.998
0.6729 1.998
0.67601 1.998
0.67913 1.998
0.68224 1.998
0.68536 1.9979
0.68847 1.9979
0.69159 1.998
0.6947 1.998
0.69782 1.9979
0.70093 1.9979
0.70405 1.9979
0.70717 1.9979
0.71028 1.9979
0.7134 1.9979
0.71651 1.9979
0.71963 1.9979
0.72274 1.9979
0.72586 1.9978
0.72897 1.9978
0.73209 1.9978
0.7352 1.9978
0.73832 1.9978
0.74143 1.9978
0.74455 1.9978
0.74766 1.9978
0.75078 1.9978
0.75389 1.9978
0.75701 1.9978
0.76012 1.9978
0.76324 1.9978
0.76636 1.9977
0.76947 1.9977
0.77259 1.9977
0.7757 1.9977
0.77882 1.9977
0.78193 1.9977
0.78505 1.9977
0.78816 1.9977
0.79128 1.9976
0.79439 1.9976
0.79751 1.9976
0.80062 1.9976
0.80374 1.9976
0.80685 1.9976
0.80997 1.9976
0.81308 1.9975
0.8162 1.9975
0.81931 1.9975
0.82243 1.9974
0.82555 1.9975
0.82866 1.9974
0.83178 1.9974
0.83489 1.9974
0.83801 1.9974
0.84112 1.9973
0.84424 1.9973
0.84735 1.9973
0.85047 1.9973
0.85358 1.9973
0.8567 1.9972
0.85981 1.9972
0.86293 1.9971
0.86604 1.9971
0.86916 1.9971
0.87227 1.9971
0.87539 1.997
0.8785 1.997
0.88162 1.997
0.88474 1.9969
0.88785 1.9969
0.89097 1.9969
0.89408 1.9969
0.8972 1.9969
0.90031 1.9969
0.90343 1.9968
0.90654 1.9968
0.90966 1.9968
0.91277 1.9968
0.91589 1.9967
0.919 1.9967
0.92212 1.9967
0.92523 1.9966
0.92835 1.9965
0.93146 1.9965
0.93458 1.9965
0.93769 1.9964
0.94081 1.9963
0.94393 1.9963
0.94704 1.9962
0.95016 1.9962
0.95327 1.9961
0.95639 1.9961
0.9595 1.996
0.96262 1.9959
0.96573 1.9958
0.96885 1.9958
0.97196 1.9956
0.97508 1.9955
0.97819 1.9954
0.98131 1.9952
0.98442 1.9951
0.98754 1.9949
0.99065 1.9947
0.99377 1.9945
0.99688 1.9944
1 1.9943


==> plotting/kleinbergExtrapAlplhaInfinity/alphaExtrapLattice_aniso2.txt <==
0.0062305 2.0023
0.0093458 1.9956
0.012461 1.9958
0.015576 1.996
0.018692 1.9964
0.021807 1.9969
0.024922 1.9972
0.028037 1.9973
0.031153 1.9972
0.034268 1.9975
0.037383 1.9979
0.040498 1.998
0.043614 1.9981
0.046729 1.9982
0.049844 1.9985
0.05296 1.9987
0.056075 1.9988
0.05919 1.9988
0.062305 1.9988
0.065421 1.9988
0.068536 1.9988
0.071651 1.9988
0.074766 1.9989
0.077882 1.9989
0.080997 1.999
0.084112 1.9989
0.087227 1.9989
0.090343 1.9989
0.093458 1.999
0.096573 1.999
0.099688 1.999
0.1028 1.999
0.10592 1.9991
0.10903 1.9991
0.11215 1.9991
0.11526 1.9991
0.11838 1.9991
0.1215 1.9991
0.12461 1.9991
0.12773 1.9991
0.13084 1.9991
0.13396 1.9992
0.13707 1.9991
0.14019 1.9992
0.1433 1.9991
0.14642 1.9991
0.14953 1.9991
0.15265 1.9991
0.15576 1.9991
0.15888 1.9991
0.16199 1.9991
0.16511 1.9991
0.16822 1.9991
0.17134 1.9991
0.17445 1.9991
0.17757 1.9991
0.18069 1.9991
0.1838 1.9991
0.18692 1.9992
0.19003 1.9992
0.19315 1.9992
0.19626 1.9992
0.19938 1.9992
0.20249 1.9992
0.20561 1.9992
0.20872 1.9992
0.21184 1.9991
0.21495 1.9991
0.21807 1.9991
0.22118 1.9991
0.2243 1.9992
0.22741 1.9992
0.23053 1.9992
0.23364 1.9992
0.23676 1.9992
0.23988 1.9992
0.24299 1.9991
0.24611 1.9991
0.24922 1.9992
0.25234 1.9991
0.25545 1.9991
0.25857 1.9992
0.26168 1.9992
0.2648 1.9992
0.26791 1.9992
0.27103 1.9991
0.27414 1.9991
0.27726 1.9991
0.28037 1.9991
0.28349 1.9991
0.2866 1.9991
0.28972 1.9991
0.29283 1.9991
0.29595 1.9991
0.29907 1.999
0.30218 1.999
0.3053 1.999
0.30841 1.999
0.31153 1.999
0.31464 1.999
0.31776 1.999
0.32087 1.999
0.32399 1.999
0.3271 1.9989
0.33022 1.9989
0.33333 1.999
0.33645 1.9989
0.33956 1.9989
0.34268 1.9989
0.34579 1.9989
0.34891 1.9989
0.35202 1.9989
0.35514 1.9989
0.35826 1.9989
0.36137 1.9989
0.36449 1.9989
0.3676 1.9989
0.37072 1.9989
0.37383 1.9989
0.37695 1.9988
0.38006 1.9988
0.38318 1.9989
0.38629 1.9988
0.38941 1.9988
0.39252 1.9988
0.39564 1.9988
0.39875 1.9988
0.40187 1.9988
0.40498 1.9988
0.4081 1.9988
0.41121 1.9988
0.41433 1.9988
0.41745 1.9988
0.42056 1.9988
0.42368 1.9988
0.42679 1.9988
0.42991 1.9988
0.43302 1.9988
0.43614 1.9988
0.43925 1.9988
0.44237 1.9987
0.44548 1.9987
0.4486 1.9987
0.45171 1.9987
0.45483 1.9987
0.45794 1.9987
0.46106 1.9987
0.46417 1.9987
0.46729 1.9987
0.4704 1.9987
0.47352 1.9987
0.47664 1.9987
0.47975 1.9987
0.48287 1.9987
0.48598 1.9987
0.4891 1.9987
0.49221 1.9987
0.49533 1.9987
0.49844 1.9987
0.50156 1.9987
0.50467 1.9986
0.50779 1.9986
0.5109 1.9986
0.51402 1.9986
0.51713 1.9987
0.52025 1.9986
0.52336 1.9986
0.52648 1.9985
0.5296 1.9985
0.53271 1.9985
0.53583 1.9985
0.53894 1.9985
0.54206 1.9985
0.54517 1.9985
0.54829 1.9984
0.5514 1.9984
0.55452 1.9984
0.55763 1.9984
0.56075 1.9984
0.56386 1.9984
0.56698 1.9984
0.57009 1.9984
0.57321 1.9984
0.57632 1.9983
0.57944 1.9983
0.58255 1.9983
0.58567 1.9983
0.58879 1.9983
0.5919 1.9983
0.59502 1.9983
0.59813 1.9983
0.60125 1.9982
0.60436 1.9982
0.60748 1.9982
0.61059 1.9982
0.61371 1.9981
0.61682 1.9981
0.61994 1.9981
0.62305 1.9981
0.62617 1.998
0.62928 1.998
0.6324 1.998
0.63551 1.998
0.63863 1.998
0.64174 1.998
0.64486 1.998
0.64798 1.9979
0.65109 1.9979
0.65421 1.9979
0.65732 1.9979
0.66044 1.9979
0.66355 1.9978
0.66667 1.9978
0.66978 1.9978
0.6729 1.9978
0.67601 1.9978
0.67913 1.9978
0.68224 1.9978
0.68536 1.9977
0.68847 1.9977
0.69159 1.9977
0.6947 1.9976
0.69782 1.9976
0.70093 1.9976
0.70405 1.9976
0.70717 1.9976
0.71028 1.9976
0.7134 1.9976
0.71651 1.9976
0.71963 1.9975
0.72274 1.9975
0.72586 1.9975
0.72897 1.9975
0.73209 1.9975
0.7352 1.9975
0.73832 1.9975
0.74143 1.9975
0.74455 1.9974
0.74766 1.9974
0.75078 1.9974
0.75389 1.9974
0.75701 1.9974
0.76012 1.9974
0.76324 1.9974
0.76636 1.9974
0.76947 1.9974
0.77259 1.9973
0.7757 1.9973
0.77882 1.9973
0.78193 1.9973
0.78505 1.9973
0.78816 1.9972
0.79128 1.9972
0.79439 1.9972
0.79751 1.9972
0.80062 1.9972
0.80374 1.9971
0.80685 1.9971
0.80997 1.9971
0.81308 1.9971
0.8162 1.9971
0.81931 1.9971
0.82243 1.9971
0.82555 1.997
0.82866 1.997
0.83178 1.997
0.83489 1.9969
0.83801 1.9969
0.84112 1.9969
0.84424 1.9969
0.84735 1.9968
0.85047 1.9968
0.85358 1.9968
0.8567 1.9967
0.85981 1.9967
0.86293 1.9967
0.86604 1.9966
0.86916 1.9966
0.87227 1.9966
0.87539 1.9965
0.8785 1.9965
0.88162 1.9965
0.88474 1.9964
0.88785 1.9964
0.89097 1.9963
0.89408 1.9963
0.8972 1.9962
0.90031 1.9962
0.90343 1.9961
0.90654 1.9961
0.90966 1.996
0.91277 1.996
0.91589 1.996
0.919 1.9959
0.92212 1.9959
0.92523 1.9958
0.92835 1.9958
0.93146 1.9957
0.93458 1.9957
0.93769 1.9957
0.94081 1.9956
0.94393 1.9956
0.94704 1.9955
0.95016 1.9955
0.95327 1.9954
0.95639 1.9953
0.9595 1.9953
0.96262 1.9952
0.96573 1.9951
0.96885 1.995
0.97196 1.9949
0.97508 1.9948
0.97819 1.9946
0.98131 1.9945
0.98442 1.9943
0.98754 1.9942
0.99065 1.994
0.99377 1.9938
0.99688 1.9936
1 1.9933


==> plotting/kleinbergExtrapAlplhaInfinity/alphaExtrapLattice_aniso32.txt <==
0.0062305 2.0058
0.0093458 1.9933
0.012461 1.987
0.015576 1.9876
0.018692 1.9882
0.021807 1.9895
0.024922 1.9914
0.028037 1.9926
0.031153 1.9931
0.034268 1.9939
0.037383 1.9949
0.040498 1.9953
0.043614 1.9958
0.046729 1.996
0.049844 1.9965
0.05296 1.9967
0.056075 1.9969
0.05919 1.9971
0.062305 1.9971
0.065421 1.9971
0.068536 1.9973
0.071651 1.9974
0.074766 1.9975
0.077882 1.9976
0.080997 1.9976
0.084112 1.9976
0.087227 1.9976
0.090343 1.9977
0.093458 1.9977
0.096573 1.9977
0.099688 1.9977
0.1028 1.9977
0.10592 1.9978
0.10903 1.9978
0.11215 1.9978
0.11526 1.9978
0.11838 1.9978
0.1215 1.9978
0.12461 1.9978
0.12773 1.9978
0.13084 1.9979
0.13396 1.9979
0.13707 1.9979
0.14019 1.998
0.1433 1.998
0.14642 1.998
0.14953 1.9979
0.15265 1.998
0.15576 1.998
0.15888 1.9979
0.16199 1.998
0.16511 1.9979
0.16822 1.998
0.17134 1.998
0.17445 1.998
0.17757 1.998
0.18069 1.998
0.1838 1.9979
0.18692 1.9979
0.19003 1.9979
0.19315 1.9979
0.19626 1.998
0.19938 1.998
0.20249 1.998
0.20561 1.998
0.20872 1.998
0.21184 1.998
0.21495 1.998
0.21807 1.998
0.22118 1.998
0.2243 1.998
0.22741 1.998
0.23053 1.998
0.23364 1.998
0.23676 1.998
0.23988 1.998
0.24299 1.998
0.24611 1.998
0.24922 1.998
0.25234 1.998
0.25545 1.998
0.25857 1.998
0.26168 1.998
0.2648 1.998
0.26791 1.998
0.27103 1.998
0.27414 1.998
0.27726 1.998
0.28037 1.998
0.28349 1.998
0.2866 1.998
0.28972 1.998
0.29283 1.998
0.29595 1.998
0.29907 1.998
0.30218 1.998
0.3053 1.998
0.30841 1.998
0.31153 1.9979
0.31464 1.9979
0.31776 1.9979
0.32087 1.9979
0.32399 1.9979
0.3271 1.9979
0.33022 1.9979
0.33333 1.9979
0.33645 1.9979
0.33956 1.9979
0.34268 1.9978
0.34579 1.9979
0.34891 1.9978
0.35202 1.9978
0.35514 1.9978
0.35826 1.9978
0.36137 1.9978
0.36449 1.9978
0.3676 1.9977
0.37072 1.9977
0.37383 1.9977
0.37695 1.9977
0.38006 1.9977
0.38318 1.9977
0.38629 1.9976
0.38941 1.9976
0.39252 1.9976
0.39564 1.9976
0.39875 1.9975
0.40187 1.9976
0.40498 1.9975
0.4081 1.9975
0.41121 1.9975
0.41433 1.9975
0.41745 1.9975
0.42056 1.9975
0.42368 1.9975
0.42679 1.9975
0.42991 1.9974
0.43302 1.9974
0.43614 1.9974
0.43925 1.9974
0.44237 1.9974
0.44548 1.9973
0.4486 1.9973
0.45171 1.9973
0.45483 1.9973
0.45794 1.9973
0.46106 1.9972
0.46417 1.9972
0.46729 1.9972
0.4704 1.9972
0.47352 1.9971
0.47664 1.9971
0.47975 1.9971
0.48287 1.9971
0.48598 1.9971
0.4891 1.997
0.49221 1.997
0.49533 1.997
0.49844 1.9969
0.50156 1.9969
0.50467 1.9969
0.50779 1.9969
0.5109 1.9969
0.51402 1.9969
0.51713 1.9968
0.52025 1.9968
0.52336 1.9968
0.52648 1.9967
0.5296 1.9967
0.53271 1.9967
0.53583 1.9967
0.53894 1.9966
0.54206 1.9966
0.54517 1.9966
0.54829 1.9965
0.5514 1.9965
0.55452 1.9965
0.55763 1.9965
0.56075 1.9964
0.56386 1.9964
0.56698 1.9963
0.57009 1.9963
0.57321 1.9963
0.57632 1.9962
0.57944 1.9962
0.58255 1.9962
0.58567 1.9961
0.58879 1.9961
0.5919 1.9961
0.59502 1.996
0.59813 1.996
0.60125 1.9959
0.60436 1.9959
0.60748 1.9958
0.61059 1.9958
0.61371 1.9958
0.61682 1.9957
0.61994 1.9957
0.62305 1.9956
0.62617 1.9956
0.62928 1.9956
0.6324 1.9955
0.63551 1.9955
0.63863 1.9955
0.64174 1.9954
0.64486 1.9954
0.64798 1.9954
0.65109 1.9953
0.65421 1.9953
0.65732 1.9953
0.66044 1.9952
0.66355 1.9952
0.66667 1.9952
0.66978 1.9952
0.6729 1.9952
0.67601 1.9951
0.67913 1.9951
0.68224 1.995
0.68536 1.995
0.68847 1.995
0.69159 1.995
0.6947 1.9949
0.69782 1.9949
0.70093 1.9948
0.70405 1.9948
0.70717 1.9948
0.71028 1.9947
0.7134 1.9947
0.71651 1.9947
0.71963 1.9946
0.72274 1.9946
0.72586 1.9946
0.72897 1.9945
0.73209 1.9945
0.7352 1.9944
0.73832 1.9944
0.74143 1.9944
0.74455 1.9943
0.74766 1.9943
0.75078 1.9942
0.75389 1.9942
0.75701 1.9941
0.76012 1.9941
0.76324 1.9941
0.76636 1.9941
0.76947 1.994
0.77259 1.994
0.7757 1.994
0.77882 1.9939
0.78193 1.9939
0.78505 1.9939
0.78816 1.9939
0.79128 1.9938
0.79439 1.9938
0.79751 1.9937
0.80062 1.9937
0.80374 1.9936
0.80685 1.9936
0.80997 1.9935
0.81308 1.9935
0.8162 1.9934
0.81931 1.9934
0.82243 1.9934
0.82555 1.9933
0.82866 1.9933
0.83178 1.9932
0.83489 1.9932
0.83801 1.9931
0.84112 1.993
0.84424 1.993
0.84735 1.9929
0.85047 1.9929
0.85358 1.9928
0.8567 1.9928
0.85981 1.9927
0.86293 1.9926
0.86604 1.9926
0.86916 1.9925
0.87227 1.9924
0.87539 1.9924
0.8785 1.9923
0.88162 1.9922
0.88474 1.9922
0.88785 1.9921
0.89097 1.9921
0.89408 1.992
0.8972 1.9919
0.90031 1.9918
0.90343 1.9918
0.90654 1.9917
0.90966 1.9916
0.91277 1.9915
0.91589 1.9915
0.919 1.9914
0.92212 1.9913
0.92523 1.9912
0.92835 1.9911
0.93146 1.991
0.93458 1.9909
0.93769 1.9908
0.94081 1.9907
0.94393 1.9906
0.94704 1.9905
0.95016 1.9904
0.95327 1.9903
0.95639 1.9902
0.9595 1.99
0.96262 1.9899
0.96573 1.9897
0.96885 1.9895
0.97196 1.9894
0.97508 1.9891
0.97819 1.9889
0.98131 1.9887
0.98442 1.9884
0.98754 1.9881
0.99065 1.9878
0.99377 1.9875
0.99688 1.9872
1 1.9869


==> plotting/kleinbergExtrapAlplhaInfinity/alphaExtrapLattice_aniso8.txt <==
0.0062305 2.0011
0.0093458 1.9939
0.012461 1.9918
0.015576 1.9935
0.018692 1.9937
0.021807 1.9945
0.024922 1.9956
0.028037 1.9958
0.031153 1.9963
0.034268 1.9968
0.037383 1.9973
0.040498 1.9975
0.043614 1.9978
0.046729 1.9978
0.049844 1.998
0.05296 1.9981
0.056075 1.9982
0.05919 1.9983
0.062305 1.9983
0.065421 1.9984
0.068536 1.9984
0.071651 1.9985
0.074766 1.9985
0.077882 1.9985
0.080997 1.9985
0.084112 1.9986
0.087227 1.9986
0.090343 1.9986
0.093458 1.9986
0.096573 1.9986
0.099688 1.9986
0.1028 1.9986
0.10592 1.9986
0.10903 1.9987
0.11215 1.9987
0.11526 1.9987
0.11838 1.9987
0.1215 1.9987
0.12461 1.9987
0.12773 1.9987
0.13084 1.9987
0.13396 1.9987
0.13707 1.9987
0.14019 1.9987
0.1433 1.9987
0.14642 1.9987
0.14953 1.9987
0.15265 1.9987
0.15576 1.9987
0.15888 1.9987
0.16199 1.9987
0.16511 1.9987
0.16822 1.9987
0.17134 1.9987
0.17445 1.9987
0.17757 1.9987
0.18069 1.9987
0.1838 1.9987
0.18692 1.9987
0.19003 1.9987
0.19315 1.9987
0.19626 1.9987
0.19938 1.9987
0.20249 1.9987
0.20561 1.9987
0.20872 1.9988
0.21184 1.9988
0.21495 1.9987
0.21807 1.9988
0.22118 1.9987
0.2243 1.9987
0.22741 1.9987
0.23053 1.9987
0.23364 1.9987
0.23676 1.9987
0.23988 1.9987
0.24299 1.9987
0.24611 1.9987
0.24922 1.9987
0.25234 1.9988
0.25545 1.9988
0.25857 1.9988
0.26168 1.9987
0.2648 1.9987
0.26791 1.9987
0.27103 1.9987
0.27414 1.9987
0.27726 1.9987
0.28037 1.9987
0.28349 1.9987
0.2866 1.9987
0.28972 1.9987
0.29283 1.9987
0.29595 1.9986
0.29907 1.9986
0.30218 1.9986
0.3053 1.9986
0.30841 1.9986
0.31153 1.9986
0.31464 1.9986
0.31776 1.9986
0.32087 1.9986
0.32399 1.9986
0.3271 1.9986
0.33022 1.9986
0.33333 1.9986
0.33645 1.9985
0.33956 1.9985
0.34268 1.9985
0.34579 1.9985
0.34891 1.9985
0.35202 1.9985
0.35514 1.9985
0.35826 1.9985
0.36137 1.9985
0.36449 1.9985
0.3676 1.9985
0.37072 1.9984
0.37383 1.9984
0.37695 1.9984
0.38006 1.9984
0.38318 1.9984
0.38629 1.9983
0.38941 1.9984
0.39252 1.9984
0.39564 1.9984
0.39875 1.9984
0.40187 1.9984
0.40498 1.9983
0.4081 1.9983
0.41121 1.9983
0.41433 1.9983
0.41745 1.9983
0.42056 1.9983
0.42368 1.9983
0.42679 1.9983
0.42991 1.9983
0.43302 1.9983
0.43614 1.9982
0.43925 1.9982
0.44237 1.9982
0.44548 1.9982
0.4486 1.9982
0.45171 1.9982
0.45483 1.9982
0.45794 1.9982
0.46106 1.9982
0.46417 1.9981
0.46729 1.9981
0.4704 1.9981
0.47352 1.9981
0.47664 1.9981
0.47975 1.9981
0.48287 1.9981
0.48598 1.998
0.4891 1.998
0.49221 1.998
0.49533 1.9979
0.49844 1.9979
0.50156 1.9979
0.50467 1.9979
0.50779 1.9979
0.5109 1.9978
0.51402 1.9978
0.51713 1.9978
0.52025 1.9977
0.52336 1.9977
0.52648 1.9977
0.5296 1.9977
0.53271 1.9977
0.53583 1.9976
0.53894 1.9976
0.54206 1.9976
0.54517 1.9976
0.54829 1.9976
0.5514 1.9975
0.55452 1.9975
0.55763 1.9975
0.56075 1.9974
0.56386 1.9974
0.56698 1.9974
0.57009 1.9974
0.57321 1.9973
0.57632 1.9973
0.57944 1.9973
0.58255 1.9973
0.58567 1.9972
0.58879 1.9972
0.5919 1.9972
0.59502 1.9972
0.59813 1.9972
0.60125 1.9971
0.60436 1.9971
0.60748 1.9971
0.61059 1.997
0.61371 1.997
0.61682 1.997
0.61994 1.9969
0.62305 1.9969
0.62617 1.9969
0.62928 1.9969
0.6324 1.9969
0.63551 1.9968
0.63863 1.9968
0.64174 1.9968
0.64486 1.9968
0.64798 1.9968
0.65109 1.9968
0.65421 1.9967
0.65732 1.9967
0.66044 1.9967
0.66355 1.9967
0.66667 1.9967
0.66978 1.9967
0.6729 1.9966
0.67601 1.9966
0.67913 1.9966
0.68224 1.9966
0.68536 1.9965
0.68847 1.9965
0.69159 1.9965
0.6947 1.9965
0.69782 1.9965
0.70093 1.9964
0.70405 1.9964
0.70717 1.9964
0.71028 1.9964
0.7134 1.9963
0.71651 1.9963
0.71963 1.9963
0.72274 1.9963
0.72586 1.9962
0.72897 1.9962
0.73209 1.9962
0.7352 1.9962
0.73832 1.9962
0.74143 1.9961
0.74455 1.9961
0.74766 1.9961
0.75078 1.9961
0.75389 1.9961
0.75701 1.996
0.76012 1.996
0.76324 1.996
0.76636 1.9959
0.76947 1.9959
0.77259 1.9959
0.7757 1.9959
0.77882 1.9958
0.78193 1.9958
0.78505 1.9958
0.78816 1.9957
0.79128 1.9957
0.79439 1.9957
0.79751 1.9956
0.80062 1.9956
0.80374 1.9955
0.80685 1.9955
0.80997 1.9955
0.81308 1.9954
0.8162 1.9954
0.81931 1.9954
0.82243 1.9953
0.82555 1.9952
0.82866 1.9952
0.83178 1.9952
0.83489 1.9951
0.83801 1.9951
0.84112 1.995
0.84424 1.995
0.84735 1.9949
0.85047 1.9949
0.85358 1.9949
0.8567 1.9948
0.85981 1.9948
0.86293 1.9947
0.86604 1.9947
0.86916 1.9946
0.87227 1.9946
0.87539 1.9945
0.8785 1.9945
0.88162 1.9944
0.88474 1.9944
0.88785 1.9943
0.89097 1.9943
0.89408 1.9942
0.8972 1.9942
0.90031 1.9941
0.90343 1.9941
0.90654 1.994
0.90966 1.994
0.91277 1.9939
0.91589 1.9939
0.919 1.9938
0.92212 1.9937
0.92523 1.9937
0.92835 1.9936
0.93146 1.9935
0.93458 1.9935
0.93769 1.9934
0.94081 1.9933
0.94393 1.9933
0.94704 1.9932
0.95016 1.9931
0.95327 1.993
0.95639 1.9929
0.9595 1.9928
0.96262 1.9926
0.96573 1.9925
0.96885 1.9923
0.97196 1.9922
0.97508 1.992
0.97819 1.9918
0.98131 1.9916
0.98442 1.9914
0.98754 1.9912
0.99065 1.9909
0.99377 1.9906
0.99688 1.9903
1 1.99


==> plotting/kleinbergLogLogs/angleCrossover_1overbs_vs_absSlope.txt <==
64 27.749629244323
45.2550119925782 25.7043907424854
32 24.7665637663421
22.6275059962891 22.4078700732971
16 20.9589522791357
11.3137529981445 19.1400076370246
8 18.0325822333213
5.65690849950502 16.375672213007
4 14.6785784476189
2.82839824978716 13.6748550367547
2 11.9129336931028


==> plotting/kleinbergLogLogs/angleCrossover_1overbs_vs_absSlope_comparePowerlaw1fourth.txt <==
64 33.9411254969543
45.2550119925782 31.1241799160112
32 28.5409707600653
22.6275059962891 26.1722113190855
16 24
11.3137529981445 22.0081186774817
8 20.1815139660891
5.65690849950502 18.5065742747794
4 16.9705627484771
2.82839824978716 15.5620349379788
2 14.2704853800327


==> plotting/kleinbergLogLogs/latticeCrossover_Ls_vs_b.txt <==
5.6569 4050.5
8 9996.3
11.314 28890
16 60554
22.627 98479
32 2.0318e+005
45.255 3.6341e+005
64 7.6979e+005


==> plotting/kleinbergLogLogs/latticeCrossover_Ls_vs_b_comparePowerlaw2.txt <==
6 3600
7 4900
8 6400
9 8100
10 10000
11 12100
12 14400
13 16900
14 19600
15 22500
16 25600
17 28900
18 32400
19 36100
20 40000
21 44100
22 48400
23 52900
24 57600
25 62500
26 67600
27 72900
28 78400
29 84100
30 90000
31 96100
32 1.024e+005
33 1.089e+005
34 1.156e+005
35 1.225e+005
36 1.296e+005
37 1.369e+005
38 1.444e+005
39 1.521e+005
40 1.6e+005
41 1.681e+005
42 1.764e+005
43 1.849e+005
44 1.936e+005
45 2.025e+005
46 2.116e+005
47 2.209e+005
48 2.304e+005
49 2.401e+005
50 2.5e+005
51 2.601e+005
52 2.704e+005
53 2.809e+005
54 2.916e+005
55 3.025e+005
56 3.136e+005
57 3.249e+005
58 3.364e+005
59 3.481e+005
60 3.6e+005
61 3.721e+005
62 3.844e+005
63 3.969e+005
64 4.096e+005


==> plotting/kleinbergLogLogs/plotVerticalsAserrorbarsLatticeCrossover.txt <==
4050.5 0 0.0025
9996.3 0 0.0025
28890 0 0.0025
60554 0 0.0025
98479 0 0.0025
2.0318e+005 0 0.0025
3.6341e+005 0 0.0025
7.6979e+005 0 0.0025

==> plotting/kleinbergRenormedCubics/angle_cubicFitsRenormed_aniso0.03125.txt <==
0.00085242 -0.01076
0.00087296 -0.011032
0.00090985 -0.011521
0.00097971 -0.012455
0.0010051 -0.012797
0.0010507 -0.013415
0.0011378 -0.014605
0.0011696 -0.015042
0.0012271 -0.015839
0.0013375 -0.017387
0.0013781 -0.017961
0.0014518 -0.019013
0.0015725 -0.020756
0.0015888 -0.020992
0.0015948 -0.02108
0.0016053 -0.021234
0.0016221 -0.021479
0.0016392 -0.021729
0.0016477 -0.021854
0.0016565 -0.021983
0.0016741 -0.022242
0.0016919 -0.022505
0.0017101 -0.022774
0.0017286 -0.023047
0.0017445 -0.023284
0.0017473 -0.023325
0.0017664 -0.023609
0.0017858 -0.023898
0.0018055 -0.024192
0.0018255 -0.024492
0.0018459 -0.024798
0.0018666 -0.025109
0.0018876 -0.025427
0.001909 -0.025751
0.0019308 -0.026081
0.0019341 -0.026131
0.001953 -0.026417
0.0019755 -0.026761
0.0019985 -0.027111
0.002005 -0.027211
0.0020218 -0.027468
0.0020455 -0.027833
0.0020697 -0.028204
0.0020943 -0.028584
0.0021193 -0.028971
0.0021355 -0.029222
0.0021448 -0.029367
0.0021708 -0.02977
0.0021972 -0.030183
0.0022241 -0.030604
0.0022515 -0.031033
0.0022795 -0.031473
0.0023079 -0.031921
0.0023369 -0.03238
0.0023664 -0.032849
0.0023946 -0.033297
0.0023965 -0.033328
0.0024272 -0.033817
0.0024584 -0.034318
0.0024903 -0.03483
0.0024925 -0.034865
0.0025228 -0.035354
0.0025559 -0.035889
0.0025897 -0.036437
0.0026242 -0.036998
0.0026593 -0.037572
0.0026744 -0.037819
0.0026952 -0.03816
0.0027318 -0.038761
0.0027691 -0.039377
0.0028073 -0.040008
0.0028462 -0.040654
0.0028859 -0.041317
0.0029265 -0.041995
0.0029471 -0.042341
0.0029679 -0.04269
0.0030102 -0.043403
0.0030413 -0.043929
0.0030534 -0.044134
0.0030976 -0.044884
0.0031427 -0.045652
0.003182 -0.046325
0.0031888 -0.046441
0.003236 -0.04725
0.0032842 -0.048081
0.0033334 -0.048933
0.0033838 -0.049809
0.0034354 -0.050708
0.0034463 -0.050898
0.0034881 -0.051631
0.0035421 -0.05258
0.0035973 -0.053554
0.0036538 -0.054556
0.0037117 -0.055586
0.0037709 -0.056646
0.0038316 -0.057735
0.0038492 -0.058052
0.0039119 -0.059184
0.0039762 -0.060349
0.0040421 -0.061548
0.0041096 -0.062783
0.0041788 -0.064054
0.0042497 -0.065364
0.0043225 -0.066714
0.0043972 -0.068104
0.0044739 -0.069538
0.0045525 -0.071016
0.0046333 -0.07254
0.0047162 -0.074113
0.0048014 -0.075736
0.0048889 -0.077411
0.0049788 -0.07914
0.0050712 -0.080925
0.0051662 -0.082769
0.0052639 -0.084674
0.0053644 -0.086643
0.0054678 -0.088679
0.0055742 -0.090783
0.0056838 -0.09296
0.0057966 -0.095211
0.0059128 -0.097541
0.0060326 -0.099953
0.006156 -0.10245
0.0062833 -0.10503
0.0064145 -0.10771
0.0065499 -0.11049
0.0066896 -0.11336
0.0068339 -0.11634
0.0069829 -0.11943
0.0071367 -0.12263
0.0072958 -0.12595
0.0074602 -0.1294
0.0076302 -0.13297
0.0078061 -0.13668
0.0079882 -0.14053
0.0081767 -0.14452
0.0083719 -0.14866
0.0085743 -0.15297
0.008784 -0.15743
0.0090016 -0.16207
0.0092273 -0.16688
0.0094617 -0.17188
0.0097051 -0.17706
0.0099579 -0.18243
0.010221 -0.18801
0.010494 -0.19379
0.010779 -0.19978
0.011075 -0.20598
0.011384 -0.2124
0.011706 -0.21904
0.012042 -0.22589
0.012392 -0.23296
0.012758 -0.24024
0.01314 -0.24773
0.013539 -0.2554
0.013957 -0.26325
0.014396 -0.27128
0.014854 -0.2794
0.015336 -0.28764
0.015841 -0.2959
0.016371 -0.30413
0.016929 -0.31227
0.018131 -0.32781
0.018784 -0.33498
0.019468 -0.34144
0.020194 -0.34705


==> plotting/kleinbergRenormedCubics/angle_cubicFitsRenormed_aniso0.125.txt <==
0.00085242 -0.0045267
0.00087296 -0.0047124
0.00090985 -0.0050459
0.00097971 -0.0056779
0.0010051 -0.0059073
0.0010507 -0.0063208
0.0011378 -0.0071096
0.0011696 -0.0073976
0.0012271 -0.0079189
0.0013375 -0.0089212
0.0013781 -0.0092897
0.0014518 -0.0099599
0.0015725 -0.011058
0.0015888 -0.011206
0.0015948 -0.01126
0.0016053 -0.011356
0.0016221 -0.011509
0.0016392 -0.011664
0.0016477 -0.011742
0.0016565 -0.011822
0.0016741 -0.011982
0.0016919 -0.012145
0.0017101 -0.012311
0.0017286 -0.012479
0.0017445 -0.012624
0.0017473 -0.01265
0.0017664 -0.012824
0.0017858 -0.013001
0.0018055 -0.01318
0.0018255 -0.013363
0.0018459 -0.013549
0.0018666 -0.013738
0.0018876 -0.01393
0.001909 -0.014126
0.0019308 -0.014324
0.0019341 -0.014355
0.001953 -0.014527
0.0019755 -0.014733
0.0019985 -0.014942
0.002005 -0.015002
0.0020218 -0.015156
0.0020455 -0.015373
0.0020697 -0.015594
0.0020943 -0.015819
0.0021193 -0.016048
0.0021355 -0.016196
0.0021448 -0.016281
0.0021708 -0.016519
0.0021972 -0.016761
0.0022241 -0.017007
0.0022515 -0.017258
0.0022795 -0.017514
0.0023079 -0.017775
0.0023369 -0.01804
0.0023664 -0.018311
0.0023946 -0.018569
0.0023965 -0.018587
0.0024272 -0.018868
0.0024584 -0.019155
0.0024903 -0.019448
0.0024925 -0.019468
0.0025228 -0.019746
0.0025559 -0.020051
0.0025897 -0.020361
0.0026242 -0.020678
0.0026593 -0.021001
0.0026744 -0.02114
0.0026952 -0.021331
0.0027318 -0.021668
0.0027691 -0.022012
0.0028073 -0.022363
0.0028462 -0.022722
0.0028859 -0.023088
0.0029265 -0.023462
0.0029471 -0.023652
0.0029679 -0.023844
0.0030102 -0.024234
0.0030413 -0.024522
0.0030534 -0.024633
0.0030976 -0.025041
0.0031427 -0.025458
0.003182 -0.025822
0.0031888 -0.025884
0.003236 -0.02632
0.0032842 -0.026766
0.0033334 -0.027222
0.0033838 -0.027689
0.0034354 -0.028167
0.0034463 -0.028267
0.0034881 -0.028655
0.0035421 -0.029156
0.0035973 -0.029668
0.0036538 -0.030193
0.0037117 -0.030731
0.0037709 -0.031281
0.0038316 -0.031846
0.0038492 -0.03201
0.0039119 -0.032593
0.0039762 -0.033192
0.0040421 -0.033806
0.0041096 -0.034435
0.0041788 -0.035081
0.0042497 -0.035744
0.0043225 -0.036424
0.0043972 -0.037122
0.0044739 -0.03784
0.0045525 -0.038576
0.0046333 -0.039333
0.0047162 -0.040111
0.0048014 -0.04091
0.0048889 -0.041732
0.0049788 -0.042578
0.0050712 -0.043447
0.0051662 -0.044342
0.0052639 -0.045264
0.0053644 -0.046212
0.0054678 -0.047189
0.0055742 -0.048196
0.0056838 -0.049233
0.0057966 -0.050302
0.0059128 -0.051405
0.0060326 -0.052542
0.006156 -0.053716
0.0062833 -0.054927
0.0064145 -0.056178
0.0065499 -0.057471
0.0066896 -0.058806
0.0068339 -0.060187
0.0069829 -0.061614
0.0071367 -0.063092
0.0072958 -0.06462
0.0074602 -0.066203
0.0076302 -0.067843
0.0078061 -0.069542
0.0079882 -0.071304
0.0081767 -0.073131
0.0083719 -0.075027
0.0085743 -0.076996
0.008784 -0.079041
0.0090016 -0.081167
0.0092273 -0.083376
0.0094617 -0.085676
0.0097051 -0.088069
0.0099579 -0.090563
0.010221 -0.093161
0.010494 -0.09587
0.010779 -0.098698
0.011075 -0.10165
0.011384 -0.10473
0.011706 -0.10796
0.012042 -0.11133
0.012392 -0.11487
0.012758 -0.11857
0.01314 -0.12245
0.013539 -0.12652
0.013957 -0.1308
0.014396 -0.13531
0.014854 -0.14004
0.015336 -0.14504
0.015841 -0.1503
0.016371 -0.15584
0.016929 -0.16171
0.017516 -0.16792
0.018131 -0.17447
0.018784 -0.18145
0.019468 -0.18882
0.020194 -0.1967
0.020957 -0.20503


==> plotting/kleinbergRenormedCubics/angle_cubicFitsRenormed_aniso0.5.txt <==
0.00085242 -0.0013934
0.00087296 -0.0014375
0.00090985 -0.0015168
0.00097971 -0.0016669
0.0010051 -0.0017214
0.0010507 -0.0018195
0.0011378 -0.0020068
0.0011696 -0.0020751
0.0012271 -0.0021988
0.0013375 -0.0024364
0.0013781 -0.0025237
0.0014518 -0.0026825
0.0015725 -0.0029425
0.0015888 -0.0029776
0.0015948 -0.0029905
0.0016053 -0.0030132
0.0016221 -0.0030494
0.0016392 -0.0030861
0.0016477 -0.0031046
0.0016565 -0.0031235
0.0016741 -0.0031614
0.0016919 -0.0031999
0.0017101 -0.0032391
0.0017286 -0.0032789
0.0017445 -0.0033133
0.0017473 -0.0033194
0.0017664 -0.0033605
0.0017858 -0.0034023
0.0018055 -0.0034448
0.0018255 -0.003488
0.0018459 -0.0035319
0.0018666 -0.0035766
0.0018876 -0.0036221
0.001909 -0.0036683
0.0019308 -0.0037153
0.0019341 -0.0037224
0.001953 -0.0037631
0.0019755 -0.0038118
0.0019985 -0.0038613
0.002005 -0.0038754
0.0020218 -0.0039117
0.0020455 -0.003963
0.0020697 -0.0040152
0.0020943 -0.0040683
0.0021193 -0.0041224
0.0021355 -0.0041573
0.0021448 -0.0041775
0.0021708 -0.0042335
0.0021972 -0.0042907
0.0022241 -0.0043488
0.0022515 -0.0044081
0.0022795 -0.0044684
0.0023079 -0.00453
0.0023369 -0.0045926
0.0023664 -0.0046565
0.0023946 -0.0047174
0.0023965 -0.0047216
0.0024272 -0.0047879
0.0024584 -0.0048556
0.0024903 -0.0049246
0.0024925 -0.0049293
0.0025228 -0.0049949
0.0025559 -0.0050666
0.0025897 -0.0051398
0.0026242 -0.0052145
0.0026593 -0.0052906
0.0026744 -0.0053233
0.0026952 -0.0053683
0.0027318 -0.0054477
0.0027691 -0.0055286
0.0028073 -0.0056112
0.0028462 -0.0056956
0.0028859 -0.0057818
0.0029265 -0.0058698
0.0029471 -0.0059145
0.0029679 -0.0059597
0.0030102 -0.0060515
0.0030413 -0.0061191
0.0030534 -0.0061453
0.0030976 -0.0062412
0.0031427 -0.0063392
0.003182 -0.0064247
0.0031888 -0.0064394
0.003236 -0.0065419
0.0032842 -0.0066466
0.0033334 -0.0067538
0.0033838 -0.0068634
0.0034354 -0.0069755
0.0034463 -0.0069992
0.0034881 -0.0070903
0.0035421 -0.0072077
0.0035973 -0.007328
0.0036538 -0.0074511
0.0037117 -0.0075772
0.0037709 -0.0077063
0.0038316 -0.0078386
0.0038492 -0.007877
0.0039119 -0.0080138
0.0039762 -0.008154
0.0040421 -0.0082978
0.0041096 -0.0084452
0.0041788 -0.0085965
0.0042497 -0.0087516
0.0043225 -0.0089108
0.0043972 -0.0090742
0.0044739 -0.0092419
0.0045525 -0.0094142
0.0046333 -0.0095911
0.0047162 -0.0097729
0.0048014 -0.0099596
0.0048889 -0.010152
0.0049788 -0.010349
0.0050712 -0.010552
0.0051662 -0.010761
0.0052639 -0.010976
0.0053644 -0.011197
0.0054678 -0.011425
0.0055742 -0.011659
0.0056838 -0.011901
0.0057966 -0.01215
0.0059128 -0.012407
0.0060326 -0.012672
0.006156 -0.012945
0.0062833 -0.013227
0.0064145 -0.013518
0.0065499 -0.013818
0.0066896 -0.014128
0.0068339 -0.014449
0.0069829 -0.014781
0.0071367 -0.015124
0.0072958 -0.015478
0.0074602 -0.015846
0.0076302 -0.016226
0.0078061 -0.01662
0.0079882 -0.017028
0.0081767 -0.017452
0.0083719 -0.017891
0.0085743 -0.018347
0.008784 -0.01882
0.0090016 -0.019312
0.0092273 -0.019823
0.0094617 -0.020355
0.0097051 -0.020909
0.0099579 -0.021485
0.010221 -0.022086
0.010494 -0.022712
0.010779 -0.023365
0.011075 -0.024047
0.011384 -0.02476
0.011706 -0.025505
0.012042 -0.026285
0.012392 -0.0271
0.012758 -0.027956
0.01314 -0.028854
0.013539 -0.029795
0.013957 -0.030784
0.014396 -0.031827
0.014854 -0.032921
0.015336 -0.034079
0.015841 -0.035298
0.016371 -0.036584
0.016929 -0.037947
0.017516 -0.03939
0.018131 -0.040915
0.018784 -0.042543
0.019468 -0.044265
0.020194 -0.046108
0.020957 -0.048063


==> plotting/kleinbergRenormedCubics/angle_cubicFitsRenormed_aniso1.txt <==
0.00085242 0
0.00087296 0
0.00090985 0
0.00097971 0
0.0010051 0
0.0010507 0
0.0011378 0
0.0011696 0
0.0012271 0
0.0013375 0
0.0013781 0
0.0014518 0
0.0015725 0
0.0015888 0
0.0015948 0
0.0016053 0
0.0016221 0
0.0016392 0
0.0016477 0
0.0016565 0
0.0016741 0
0.0016919 0
0.0017101 0
0.0017286 0
0.0017445 0
0.0017473 0
0.0017664 0
0.0017858 0
0.0018055 0
0.0018255 0
0.0018459 0
0.0018666 0
0.0018876 0
0.001909 0
0.0019308 0
0.0019341 0
0.001953 0
0.0019755 0
0.0019985 0
0.002005 0
0.0020218 0
0.0020455 0
0.0020697 0
0.0020943 0
0.0021193 0
0.0021355 0
0.0021448 0
0.0021708 0
0.0021972 0
0.0022241 0
0.0022515 0
0.0022795 0
0.0023079 0
0.0023369 0
0.0023664 0
0.0023946 0
0.0023965 0
0.0024272 0
0.0024584 0
0.0024903 0
0.0024925 0
0.0025228 0
0.0025559 0
0.0025897 0
0.0026242 0
0.0026593 0
0.0026744 0
0.0026952 0
0.0027318 0
0.0027691 0
0.0028073 0
0.0028462 0
0.0028859 0
0.0029265 0
0.0029471 0
0.0029679 0
0.0030102 0
0.0030413 0
0.0030534 0
0.0030976 0
0.0031427 0
0.003182 0
0.0031888 0
0.003236 0
0.0032842 0
0.0033334 0
0.0033838 0
0.0034354 0
0.0034463 0
0.0034881 0
0.0035421 0
0.0035973 0
0.0036538 0
0.0037117 0
0.0037709 0
0.0038316 0
0.0038492 0
0.0039119 0
0.0039762 0
0.0040421 0
0.0041096 0
0.0041788 0
0.0042497 0
0.0043225 0
0.0043972 0
0.0044739 0
0.0045525 0
0.0046333 0
0.0047162 0
0.0048014 0
0.0048889 0
0.0049788 0
0.0050712 0
0.0051662 0
0.0052639 0
0.0053644 0
0.0054678 0
0.0055742 0
0.0056838 0
0.0057966 0
0.0059128 0
0.0060326 0
0.006156 0
0.0062833 0
0.0064145 0
0.0065499 0
0.0066896 0
0.0068339 0
0.0069829 0
0.0071367 0
0.0072958 0
0.0074602 0
0.0076302 0
0.0078061 0
0.0079882 0
0.0081767 0
0.0083719 0
0.0085743 0
0.008784 0
0.0090016 0
0.0092273 0
0.0094617 0
0.0097051 0
0.0099579 0
0.010221 0
0.010494 0
0.010779 0
0.011075 0
0.011384 0
0.011706 0
0.012042 0
0.012392 0
0.012758 0
0.01314 0
0.013539 0
0.013957 0
0.014396 0
0.014854 0
0.015336 0
0.015841 0
0.016371 0
0.016929 0
0.017516 0
0.018131 0
0.018784 0
0.019468 0
0.020194 0
0.020957 0


==> plotting/kleinbergRenormedCubics/angle_cubicFitsRenormed_aniso2.txt <==
0.00085242 0.00095882
0.00087296 0.00095555
0.00090985 0.00094995
0.00097971 0.00094035
0.0010051 0.00093718
0.0010507 0.00093191
0.0011378 0.00092339
0.0011696 0.00092078
0.0012271 0.00091672
0.0013375 0.00091136
0.0013781 0.00091018
0.0014518 0.00090913
0.0015725 0.00091043
0.0015888 0.0009109
0.0015948 0.00091108
0.0016053 0.00091143
0.0016221 0.00091205
0.0016392 0.00091275
0.0016477 0.00091313
0.0016565 0.00091354
0.0016741 0.00091441
0.0016919 0.00091539
0.0017101 0.00091646
0.0017286 0.00091763
0.0017445 0.00091871
0.0017473 0.00091891
0.0017664 0.0009203
0.0017858 0.00092181
0.0018055 0.00092344
0.0018255 0.0009252
0.0018459 0.00092709
0.0018666 0.00092912
0.0018876 0.00093129
0.001909 0.00093362
0.0019308 0.0009361
0.0019341 0.00093649
0.001953 0.00093874
0.0019755 0.00094156
0.0019985 0.00094456
0.002005 0.00094543
0.0020218 0.00094774
0.0020455 0.00095111
0.0020697 0.00095469
0.0020943 0.00095848
0.0021193 0.00096249
0.0021355 0.00096516
0.0021448 0.00096673
0.0021708 0.00097122
0.0021972 0.00097595
0.0022241 0.00098095
0.0022515 0.00098622
0.0022795 0.00099177
0.0023079 0.00099763
0.0023369 0.0010038
0.0023664 0.0010103
0.0023946 0.0010167
0.0023965 0.0010171
0.0024272 0.0010243
0.0024584 0.0010319
0.0024903 0.0010398
0.0024925 0.0010404
0.0025228 0.0010482
0.0025559 0.001057
0.0025897 0.0010662
0.0026242 0.0010759
0.0026593 0.001086
0.0026744 0.0010905
0.0026952 0.0010967
0.0027318 0.0011079
0.0027691 0.0011197
0.0028073 0.001132
0.0028462 0.001145
0.0028859 0.0011586
0.0029265 0.0011728
0.0029471 0.0011802
0.0029679 0.0011878
0.0030102 0.0012034
0.0030413 0.0012152
0.0030534 0.0012199
0.0030976 0.0012371
0.0031427 0.0012552
0.003182 0.0012713
0.0031888 0.0012741
0.003236 0.001294
0.0032842 0.0013148
0.0033334 0.0013367
0.0033838 0.0013596
0.0034354 0.0013836
0.0034463 0.0013888
0.0034881 0.0014088
0.0035421 0.0014352
0.0035973 0.0014629
0.0036538 0.0014919
0.0037117 0.0015224
0.0037709 0.0015543
0.0038316 0.0015878
0.0038492 0.0015977
0.0039119 0.0016334
0.0039762 0.0016709
0.0040421 0.0017101
0.0041096 0.0017514
0.0041788 0.0017947
0.0042497 0.0018401
0.0043225 0.0018878
0.0043972 0.0019378
0.0044739 0.0019904
0.0045525 0.0020456
0.0046333 0.0021036
0.0047162 0.0021645
0.0048014 0.0022285
0.0048889 0.0022957
0.0049788 0.0023664
0.0050712 0.0024407
0.0051662 0.0025188
0.0052639 0.0026009
0.0053644 0.0026873
0.0054678 0.0027782
0.0055742 0.0028739
0.0056838 0.0029745
0.0057966 0.0030805
0.0059128 0.003192
0.0060326 0.0033095
0.006156 0.0034333
0.0062833 0.0035637
0.0064145 0.0037011
0.0065499 0.0038459
0.0066896 0.0039987
0.0068339 0.0041597
0.0069829 0.0043296
0.0071367 0.0045089
0.0072958 0.0046981
0.0074602 0.0048979
0.0076302 0.0051088
0.0078061 0.0053315
0.0079882 0.0055669
0.0081767 0.0058155
0.0083719 0.0060783
0.0085743 0.0063562
0.008784 0.00665
0.0090016 0.0069608
0.0092273 0.0072895
0.0094617 0.0076373
0.0097051 0.0080055
0.0099579 0.0083951
0.010221 0.0088075
0.010494 0.0092442
0.010779 0.0097067
0.011075 0.010196
0.011384 0.010715
0.011706 0.011264
0.012042 0.011845
0.012392 0.01246
0.012758 0.013112
0.01314 0.013801
0.013539 0.014529
0.013957 0.0153
0.014396 0.016116
0.014854 0.016974
0.015336 0.017883
0.015841 0.018839
0.016371 0.019844
0.016929 0.020901
0.017516 0.022008
0.018131 0.023162
0.018784 0.024371
0.019468 0.025618
0.020194 0.026912
0.020957 0.028232


==> plotting/kleinbergRenormedCubics/angle_cubicFitsRenormed_aniso32.txt <==
0.00085242 0.0010876
0.00090985 0.00092476
0.00097971 0.00073527
0.0010051 0.00066883
0.0010507 0.00055223
0.0011378 0.0003409
0.0011696 0.00026736
0.0012271 0.00013914
0.0013375 -8.9814e-005
0.0013781 -0.00016821
0.0014518 -0.00030294
0.0015725 -0.00050184
0.0015888 -0.00052662
0.0015948 -0.00053564
0.0016053 -0.00055129
0.0016221 -0.00057584
0.0016392 -0.00060026
0.0016477 -0.00061233
0.0016565 -0.00062452
0.0016741 -0.00064861
0.0016919 -0.00067252
0.0017101 -0.00069622
0.0017286 -0.0007197
0.0017445 -0.00073948
0.0017473 -0.00074293
0.0017664 -0.00076589
0.0017858 -0.00078856
0.0018055 -0.00081092
0.0018255 -0.00083294
0.0018459 -0.0008546
0.0018666 -0.00087587
0.0018876 -0.00089671
0.001909 -0.0009171
0.0019308 -0.00093701
0.0019341 -0.00093996
0.001953 -0.0009564
0.0019755 -0.00097523
0.0019985 -0.00099348
0.002005 -0.00099853
0.0020218 -0.0010111
0.0020455 -0.0010281
0.0020697 -0.0010443
0.0020943 -0.0010598
0.0021193 -0.0010745
0.0021355 -0.0010834
0.0021448 -0.0010883
0.0021708 -0.0011012
0.0021972 -0.0011131
0.0022241 -0.0011241
0.0022515 -0.0011339
0.0022795 -0.0011427
0.0023079 -0.0011502
0.0023369 -0.0011564
0.0023664 -0.0011613
0.0023946 -0.0011645
0.0023965 -0.0011647
0.0024272 -0.0011666
0.0024584 -0.001167
0.0024903 -0.0011656
0.0024925 -0.0011655
0.0025228 -0.0011625
0.0025559 -0.0011575
0.0025897 -0.0011504
0.0026242 -0.0011413
0.0026593 -0.00113
0.0026744 -0.0011245
0.0026952 -0.0011164
0.0027318 -0.0011002
0.0027691 -0.0010815
0.0028073 -0.0010601
0.0028462 -0.0010357
0.0028859 -0.0010083
0.0029265 -0.00097773
0.0029471 -0.00096117
0.0029679 -0.00094374
0.0030102 -0.00090617
0.0030413 -0.00087672
0.0030534 -0.00086484
0.0030976 -0.00081954
0.0031427 -0.00077006
0.003182 -0.00072432
0.0031888 -0.00071617
0.003236 -0.00065763
0.0032842 -0.00059419
0.0033334 -0.00052558
0.0033838 -0.00045152
0.0034354 -0.00037173
0.0034463 -0.00035438
0.0034881 -0.00028588
0.0035421 -0.00019365
0.0035973 -9.4694e-005
0.0036538 1.1357e-005
0.0037117 0.00012489
0.0037709 0.00024631
0.0038316 0.00037605
0.0038492 0.00041471
0.0039119 0.00055611
0.0039762 0.00070695
0.0040421 0.00086774
0.0041096 0.001039
0.0041788 0.0012214
0.0042497 0.0014155
0.0043225 0.0016219
0.0043972 0.0018414
0.0044739 0.0020746
0.0045525 0.0023224
0.0046333 0.0025855
0.0047162 0.0028648
0.0048014 0.0031612
0.0048889 0.0034757
0.0049788 0.0038093
0.0050712 0.0041631
0.0051662 0.0045382
0.0052639 0.0049359
0.0053644 0.0053573
0.0054678 0.005804
0.0055742 0.0062773
0.0056838 0.0067788
0.0057966 0.0073101
0.0059128 0.0078728
0.0060326 0.0084689
0.006156 0.0091002
0.0062833 0.0097688
0.0064145 0.010477
0.0065499 0.011227
0.0066896 0.012021
0.0068339 0.012861
0.0069829 0.013752
0.0071367 0.014694
0.0072958 0.015692
0.0074602 0.016748
0.0076302 0.017866
0.0078061 0.01905
0.0079882 0.020303
0.0081767 0.021629
0.0083719 0.023033
0.0085743 0.024518
0.008784 0.02609
0.0090016 0.027753
0.0092273 0.029511
0.0094617 0.031371
0.0097051 0.033337
0.0099579 0.035415
0.010221 0.037611
0.010494 0.03993
0.010779 0.042379
0.011075 0.044961
0.011384 0.047684
0.011706 0.050553
0.012042 0.053574
0.012392 0.056746
0.012758 0.060082
0.01314 0.063581
0.013539 0.067236
0.013957 0.071059
0.014396 0.07505
0.014854 0.079184
0.015336 0.083479
0.015841 0.087899
0.016371 0.092428
0.016929 0.097055
0.017516 0.10173
0.018131 0.10639
0.018784 0.11103
0.019468 0.11549
0.020194 0.11975
0.020957 0.1236


==> plotting/kleinbergRenormedCubics/angle_cubicFitsRenormed_aniso8.txt <==
0.00085242 0.002099
0.00087296 0.0020543
0.00090985 0.0019749
0.00097971 0.0018279
0.0010051 0.0017757
0.0010507 0.0016829
0.0011378 0.0015111
0.0011696 0.0014501
0.0012271 0.0013419
0.0013375 0.0011422
0.0013781 0.0010714
0.0014518 0.0009465
0.0015725 0.00075213
0.0015888 0.00072689
0.0015948 0.00071763
0.0016053 0.00070148
0.0016221 0.00067591
0.0016392 0.00065018
0.0016477 0.00063734
0.0016565 0.0006243
0.0016741 0.00059827
0.0016919 0.00057209
0.0017101 0.00054577
0.0017286 0.00051931
0.0017445 0.00049669
0.0017473 0.00049272
0.0017664 0.000466
0.0017858 0.00043916
0.0018055 0.00041219
0.0018255 0.00038512
0.0018459 0.00035794
0.0018666 0.00033066
0.0018876 0.0003033
0.001909 0.00027585
0.0019308 0.00024832
0.0019341 0.00024417
0.001953 0.00022074
0.0019755 0.0001931
0.0019985 0.00016542
0.002005 0.00015759
0.0020218 0.0001377
0.0020455 0.00010997
0.0020697 8.2227e-005
0.0020943 5.4494e-005
0.0021193 2.6783e-005
0.0021355 9.1596e-006
0.0021448 -8.9037e-007
0.0021708 -2.8509e-005
0.0021972 -5.6056e-005
0.0022241 -8.3512e-005
0.0022515 -0.00011086
0.0022795 -0.00013807
0.0023079 -0.00016513
0.0023369 -0.00019201
0.0023664 -0.00021868
0.0023946 -0.00024345
0.0023965 -0.00024513
0.0024272 -0.00027131
0.0024584 -0.0002972
0.0024903 -0.00032277
0.0024925 -0.00032451
0.0025228 -0.00034798
0.0025559 -0.0003728
0.0025897 -0.00039719
0.0026242 -0.0004211
0.0026593 -0.0004445
0.0026744 -0.00045422
0.0026952 -0.00046733
0.0027318 -0.00048955
0.0027691 -0.00051111
0.0028073 -0.00053195
0.0028462 -0.00055201
0.0028859 -0.00057123
0.0029265 -0.00058955
0.0029471 -0.00059834
0.0029679 -0.00060689
0.0030102 -0.00062318
0.0030413 -0.00063425
0.0030534 -0.00063834
0.0030976 -0.00065229
0.0031427 -0.00066495
0.003182 -0.00067465
0.0031888 -0.00067621
0.003236 -0.00068597
0.0032842 -0.00069414
0.0033334 -0.00070059
0.0033838 -0.00070522
0.0034354 -0.00070788
0.0034463 -0.00070818
0.0034881 -0.00070846
0.0035421 -0.00070679
0.0035973 -0.00070274
0.0036538 -0.00069615
0.0037117 -0.00068683
0.0037709 -0.0006746
0.0038316 -0.00065928
0.0038492 -0.00065431
0.0039119 -0.00063466
0.0039762 -0.00061141
0.0040421 -0.00058431
0.0041096 -0.00055311
0.0041788 -0.00051755
0.0042497 -0.00047733
0.0043225 -0.00043214
0.0043972 -0.00038166
0.0044739 -0.00032554
0.0045525 -0.0002634
0.0046333 -0.00019484
0.0047162 -0.00011945
0.0048014 -3.6773e-005
0.0048889 5.3679e-005
0.0049788 0.00015242
0.0050712 0.00026
0.0051662 0.000377
0.0052639 0.00050406
0.0053644 0.00064184
0.0054678 0.00079107
0.0055742 0.00095252
0.0056838 0.001127
0.0057966 0.0013154
0.0059128 0.0015187
0.0060326 0.0017378
0.006156 0.0019739
0.0062833 0.0022281
0.0064145 0.0025016
0.0065499 0.0027958
0.0066896 0.0031122
0.0068339 0.0034522
0.0069829 0.0038176
0.0071367 0.00421
0.0072958 0.0046315
0.0074602 0.0050839
0.0076302 0.0055697
0.0078061 0.0060911
0.0079882 0.0066506
0.0081767 0.0072511
0.0083719 0.0078954
0.0085743 0.008587
0.008784 0.0093289
0.0090016 0.010125
0.0092273 0.01098
0.0094617 0.011896
0.0097051 0.012881
0.0099579 0.013937
0.010221 0.015071
0.010494 0.016289
0.010779 0.017596
0.011075 0.018999
0.011384 0.020507
0.011706 0.022127
0.012042 0.023867
0.012392 0.025735
0.012758 0.027745
0.01314 0.029904
0.013539 0.032222
0.013957 0.034715
0.014396 0.037401
0.014854 0.040278
0.015336 0.043382
0.015841 0.046712
0.016371 0.050287
0.016929 0.054137
0.017516 0.058269
0.018131 0.06269
0.018784 0.067463
0.019468 0.072551
0.020194 0.078029
0.020957 0.083856


==> plotting/kleinbergRenormedCubics/lattice_cubicFitsRenormed_bg1_aniso1.txt <==
0.00052941 0
0.00053943 0
0.00055722 0
0.00058213 0
0.0005903 0
0.00060211 0
0.00062312 0
0.00065264 0
0.00066234 0
0.00067638 0
0.00070144 0
0.00073676 0
0.00074841 0
0.00076529 0
0.00079551 0
0.00083827 0
0.00084459 0
0.00085099 0
0.00085242 0
0.00085745 0
0.00086399 0
0.0008706 0
0.00087296 0
0.00087729 0
0.00088406 0
0.0008909 0
0.00089783 0
0.00090484 0
0.00090985 0
0.00091192 0
0.0009191 0
0.00092635 0
0.0009337 0
0.00094113 0
0.00094865 0
0.00095626 0
0.0009623 0
0.00096396 0
0.00097176 0
0.00097965 0
0.00097971 0
0.00098764 0
0.00099572 0
0.0010039 0
0.0010051 0
0.0010122 0
0.0010206 0
0.0010291 0
0.0010377 0
0.0010464 0
0.0010507 0
0.0010552 0
0.0010641 0
0.0010732 0
0.0010824 0
0.0010916 0
0.001101 0
0.0011105 0
0.001116 0
0.0011202 0
0.00113 0
0.0011378 0
0.0011399 0
0.0011499 0
0.0011601 0
0.0011696 0
0.0011704 0
0.0011808 0
0.0011914 0
0.0012021 0
0.001213 0
0.001224 0
0.0012271 0
0.0012351 0
0.0012464 0
0.0012579 0
0.0012696 0
0.0012813 0
0.0012933 0
0.0013054 0
0.0013098 0
0.0013177 0
0.0013302 0
0.0013375 0
0.0013429 0
0.0013557 0
0.0013687 0
0.0013781 0
0.0013819 0
0.0013953 0
0.0014089 0
0.0014227 0
0.0014367 0
0.0014509 0
0.0014518 0
0.0014653 0
0.0014799 0
0.0014948 0
0.0015099 0
0.0015252 0
0.0015407 0
0.0015565 0
0.0015588 0
0.0015725 0
0.0015888 0
0.0015948 0
0.0016053 0
0.0016221 0
0.0016392 0
0.0016477 0
0.0016565 0
0.0016741 0
0.0016919 0
0.0017101 0
0.0017286 0
0.0017445 0
0.0017473 0
0.0017664 0
0.0017858 0
0.0018055 0
0.0018255 0
0.0018459 0
0.0018666 0
0.0018861 0
0.0018876 0
0.001909 0
0.0019308 0
0.0019341 0
0.001953 0
0.0019755 0
0.0019985 0
0.002005 0
0.0020218 0
0.0020455 0
0.0020697 0
0.0020943 0
0.0021193 0
0.0021355 0
0.0021448 0
0.0021708 0
0.0021972 0
0.0022241 0
0.0022515 0
0.0022795 0
0.0023079 0
0.0023285 0
0.0023369 0
0.0023664 0
0.0023946 0
0.0023965 0
0.0024272 0
0.0024584 0
0.0024903 0
0.0024925 0
0.0025228 0
0.0025559 0
0.0025897 0
0.0026242 0
0.0026593 0
0.0026744 0
0.0026952 0
0.0027318 0
0.0027691 0
0.0028073 0
0.0028462 0
0.0028859 0
0.0029265 0
0.0029471 0
0.0029679 0
0.0030102 0
0.0030413 0
0.0030534 0
0.0030976 0
0.0031427 0
0.003182 0
0.0031888 0
0.003236 0
0.0032842 0
0.0033334 0
0.0033838 0
0.0034354 0
0.0034463 0
0.0034881 0
0.0035421 0
0.0035973 0
0.0036538 0
0.0037117 0
0.0037709 0
0.0038316 0
0.0038492 0
0.0038938 0
0.0039575 0
0.0039904 0
0.0040227 0
0.0040896 0
0.0041582 0
0.0041788 0
0.0042029 0
0.0042285 0
0.0042497 0
0.0043006 0
0.0043225 0
0.0043745 0
0.0043972 0
0.0044504 0
0.0044739 0
0.0045283 0
0.0045525 0
0.0046077 0
0.0046082 0
0.0046333 0
0.0046903 0
0.0047162 0
0.0047746 0
0.0048014 0
0.0048612 0
0.0048889 0
0.0049502 0
0.0049788 0
0.0050416 0
0.0050712 0
0.0051356 0
0.0051662 0
0.0052322 0
0.0052392 0
0.0052639 0
0.0053316 0
0.0053644 0
0.0054338 0
0.0054644 0
0.0054678 0
0.0055391 0
0.0055742 0
0.0056474 0
0.0056838 0
0.0057589 0
0.0057966 0
0.0058073 0
0.0058737 0
0.0059128 0
0.005992 0
0.0060326 0
0.006114 0
0.006156 0
0.0062397 0
0.0062833 0
0.0063693 0
0.0064145 0
0.0064731 0
0.0065029 0
0.0065499 0
0.0066409 0
0.0066896 0
0.0067833 0
0.0068339 0
0.0069303 0
0.0069829 0
0.0070821 0
0.0071367 0
0.007239 0
0.0072958 0
0.0074011 0
0.0074602 0
0.0075445 0
0.0075688 0
0.0076302 0
0.0077422 0
0.0078061 0
0.0079216 0
0.0079361 0
0.0079882 0
0.0081074 0
0.0081767 0
0.0082998 0
0.0083719 0
0.0084991 0
0.0085421 0
0.0085743 0
0.0087057 0
0.008784 0
0.0089199 0
0.0090016 0
0.009142 0
0.0092273 0
0.0093727 0
0.0094617 0
0.0096121 0
0.0097051 0
0.0097515 0
0.0098608 0
0.0099579 0
0.010119 0
0.010221 0
0.010388 0
0.010494 0
0.010668 0
0.010779 0
0.010959 0
0.011075 0
0.011262 0
0.011384 0
0.011578 0
0.011706 0
0.012042 0
0.012392 0
0.012758 0
0.01314 0
0.013539 0
0.013957 0
0.014396 0
0.014854 0
0.015336 0
0.015841 0
0.016371 0
0.016929 0
0.017516 0
0.018131 0
0.018784 0
0.019468 0
0.020194 0
0.020957 0


==> plotting/kleinbergRenormedCubics/lattice_cubicFitsRenormed_bg1_aniso11.3.txt <==
0.00065264 -0.00204
0.00065697 -0.0020454
0.00066136 -0.0020509
0.00066578 -0.0020564
0.00067025 -0.002062
0.00067477 -0.0020676
0.00067933 -0.0020732
0.00068394 -0.0020789
0.00068859 -0.0020847
0.00069329 -0.0020905
0.00069805 -0.0020964
0.00070285 -0.0021023
0.0007077 -0.0021082
0.0007126 -0.0021142
0.00071755 -0.0021203
0.00072255 -0.0021264
0.0007276 -0.0021326
0.00073271 -0.0021388
0.00073788 -0.0021451
0.00074309 -0.0021514
0.00074837 -0.0021578
0.00075369 -0.0021643
0.00075908 -0.0021708
0.00076453 -0.0021773
0.00077003 -0.0021839
0.00077559 -0.0021906
0.00078121 -0.0021974
0.0007869 -0.0022042
0.00079264 -0.002211
0.00079845 -0.0022179
0.00080433 -0.0022249
0.00081027 -0.002232
0.00081627 -0.0022391
0.00082235 -0.0022463
0.00082849 -0.0022535
0.00083469 -0.0022608
0.00084097 -0.0022682
0.00084732 -0.0022756
0.00085375 -0.0022831
0.00086024 -0.0022907
0.00086681 -0.0022984
0.00087346 -0.0023061
0.00088018 -0.0023139
0.00088698 -0.0023217
0.00089386 -0.0023297
0.00090082 -0.0023377
0.00090786 -0.0023457
0.00091499 -0.0023539
0.0009222 -0.0023621
0.00092949 -0.0023704
0.00093687 -0.0023788
0.00094434 -0.0023873
0.0009519 -0.0023958
0.00095955 -0.0024044
0.00096729 -0.0024131
0.00097513 -0.0024219
0.00098306 -0.0024307
0.00099109 -0.0024397
0.00099922 -0.0024487
0.0010074 -0.0024578
0.0010158 -0.002467
0.0010242 -0.0024763
0.0010328 -0.0024857
0.0010414 -0.0024951
0.0010502 -0.0025047
0.001059 -0.0025143
0.001068 -0.002524
0.0010771 -0.0025338
0.0010863 -0.0025437
0.0010956 -0.0025537
0.0011051 -0.0025638
0.0011147 -0.002574
0.0011244 -0.0025843
0.0011342 -0.0025947
0.0011441 -0.0026052
0.0011542 -0.0026157
0.0011645 -0.0026264
0.0011748 -0.0026372
0.0011853 -0.0026481
0.0011959 -0.002659
0.0012067 -0.0026701
0.0012177 -0.0026813
0.0012287 -0.0026926
0.00124 -0.002704
0.0012513 -0.0027155
0.0012629 -0.0027271
0.0012746 -0.0027388
0.0012864 -0.0027506
0.0012985 -0.0027625
0.0013107 -0.0027745
0.0013231 -0.0027867
0.0013356 -0.002799
0.0013483 -0.0028113
0.0013612 -0.0028238
0.0013743 -0.0028364
0.0013876 -0.0028491
0.0014011 -0.0028619
0.0014148 -0.0028749
0.0014287 -0.0028879
0.0014428 -0.0029011
0.001457 -0.0029144
0.0014716 -0.0029278
0.0014863 -0.0029413
0.0015012 -0.0029549
0.0015164 -0.0029687
0.0015318 -0.0029825
0.0015475 -0.0029965
0.0015633 -0.0030106
0.0015795 -0.0030248
0.0015958 -0.0030392
0.0016125 -0.0030536
0.0016294 -0.0030682
0.0016465 -0.0030829
0.001664 -0.0030977
0.0016817 -0.0031126
0.0016997 -0.0031277
0.001718 -0.0031428
0.0017366 -0.0031581
0.0017555 -0.0031735
0.0017747 -0.003189
0.0017942 -0.0032046
0.001814 -0.0032203
0.0018342 -0.0032361
0.0018547 -0.003252
0.0018756 -0.0032681
0.0018968 -0.0032842
0.0019183 -0.0033004
0.0019403 -0.0033167
0.0019626 -0.0033332
0.0019853 -0.0033497
0.0020084 -0.0033663
0.0020319 -0.003383
0.0020558 -0.0033997
0.0020802 -0.0034166
0.002105 -0.0034335
0.0021302 -0.0034505
0.0021559 -0.0034675
0.0021821 -0.0034846
0.0022087 -0.0035018
0.0022358 -0.003519
0.0022634 -0.0035362
0.0022916 -0.0035535
0.0023202 -0.0035708
0.0023495 -0.0035881
0.0023792 -0.0036054
0.0024096 -0.0036227
0.0024405 -0.00364
0.002472 -0.0036573
0.0025041 -0.0036745
0.0025369 -0.0036917
0.0025703 -0.0037088
0.0026044 -0.0037258
0.0026391 -0.0037428
0.0026746 -0.0037596
0.0027108 -0.0037763
0.0027477 -0.0037929
0.0027854 -0.0038093
0.0028238 -0.0038256
0.0028631 -0.0038416
0.0029032 -0.0038574
0.0029441 -0.0038729
0.0029859 -0.0038882
0.0030286 -0.0039031
0.0030722 -0.0039178
0.0031168 -0.003932
0.0031623 -0.0039459
0.0032089 -0.0039593
0.0032565 -0.0039722
0.0033051 -0.0039846
0.0033549 -0.0039965
0.0034058 -0.0040077
0.0034578 -0.0040183
0.0035111 -0.0040282
0.0035656 -0.0040374
0.0036214 -0.0040457
0.0036784 -0.0040531
0.0037369 -0.0040596
0.0037968 -0.004065
0.0038581 -0.0040694
0.0039209 -0.0040726
0.0039852 -0.0040745
0.0040512 -0.0040751
0.0041188 -0.0040742
0.0041788 -0.0040722
0.0041881 -0.0040718
0.0042497 -0.0040683
0.0042591 -0.0040677
0.0043225 -0.0040627
0.004332 -0.0040619
0.0043972 -0.0040552
0.0044068 -0.0040541
0.0044739 -0.0040457
0.0044836 -0.0040443
0.0045525 -0.004034
0.0045623 -0.0040324
0.0046333 -0.00402
0.0046432 -0.0040181
0.0047162 -0.0040035
0.0047262 -0.0040014
0.0048014 -0.0039844
0.0048114 -0.003982
0.0048889 -0.0039625
0.004899 -0.0039598
0.0049788 -0.0039375
0.004989 -0.0039345
0.0050712 -0.0039094
0.0050815 -0.0039061
0.0051662 -0.0038778
0.0051767 -0.0038742
0.0052639 -0.0038425
0.0052745 -0.0038386
0.0053644 -0.0038034
0.0053751 -0.0037991
0.0054678 -0.00376
0.0054786 -0.0037554
0.0055742 -0.0037122
0.0055851 -0.0037072
0.0056838 -0.0036597
0.0056948 -0.0036542
0.0057966 -0.003602
0.0058077 -0.0035962
0.0059128 -0.0035389
0.005924 -0.0035327
0.0060326 -0.0034701
0.0060438 -0.0034634
0.006156 -0.003395
0.0061674 -0.0033879
0.0062833 -0.0033133
0.0062947 -0.0033058
0.0064145 -0.0032246
0.006426 -0.0032166
0.0065499 -0.0031284
0.0065615 -0.0031199
0.0066896 -0.0030241
0.0067013 -0.0030151
0.0068339 -0.0029112
0.0068457 -0.0029018
0.0069829 -0.0027892
0.0069947 -0.0027793
0.0071367 -0.0026575
0.0071487 -0.002647
0.0072958 -0.0025152
0.0073078 -0.0025042
0.0074602 -0.0023619
0.0074723 -0.0023504
0.0076302 -0.0021967
0.0076424 -0.0021846
0.0078061 -0.0020187
0.0078184 -0.0020061
0.0079882 -0.0018273
0.0080005 -0.0018141
0.0081767 -0.0016214
0.008189 -0.0016076
0.0083719 -0.0014
0.0083843 -0.0013857
0.0085743 -0.0011622
0.0085867 -0.0011474
0.008784 -0.00090689
0.0087965 -0.00089145
0.0090016 -0.00063278
0.0090141 -0.00061677
0.0092273 -0.00033877
0.0092398 -0.00032221
0.0094617 -2.3444e-005
0.0094741 -6.3553e-006
0.0097051 0.0003146
0.0097175 0.00033217
0.0099579 0.00067677
0.0099704 0.00069484
0.010221 0.0010647
0.010233 0.0010832
0.010494 0.00148
0.010507 0.0014989
0.010779 0.0019244
0.010791 0.0019438
0.011075 0.0023995
0.011087 0.0024194
0.011384 0.0029076
0.011396 0.0029276
0.011706 0.0034505
0.011718 0.0034706
0.012042 0.0040302
0.012392 0.0046482
0.012758 0.0053078
0.01314 0.0060107
0.013539 0.0067573
0.013957 0.007552
0.014396 0.0083972
0.014854 0.0092904
0.015336 0.010239
0.015841 0.011239
0.016371 0.012292
0.016929 0.0134
0.017516 0.01456
0.018131 0.015765
0.018784 0.017022
0.019468 0.018311
0.020194 0.019636
0.020957 0.020971


==> plotting/kleinbergRenormedCubics/lattice_cubicFitsRenormed_bg1_aniso16.txt <==
0.00052941 -0.0019855
0.00053943 -0.002001
0.00055722 -0.0020284
0.00058213 -0.0020665
0.0005903 -0.0020789
0.00060211 -0.0020967
0.00062312 -0.0021283
0.00065264 -0.0021722
0.00065697 -0.0021786
0.00066136 -0.0021851
0.00066234 -0.0021865
0.00066578 -0.0021916
0.00067025 -0.0021982
0.00067477 -0.0022048
0.00067638 -0.0022072
0.00067933 -0.0022115
0.00068394 -0.0022182
0.00068859 -0.002225
0.00069329 -0.0022319
0.00069805 -0.0022388
0.00070144 -0.0022437
0.00070285 -0.0022457
0.0007077 -0.0022528
0.0007126 -0.0022598
0.00071755 -0.002267
0.00072255 -0.0022742
0.0007276 -0.0022815
0.00073271 -0.0022888
0.00073676 -0.0022946
0.00073788 -0.0022962
0.00074309 -0.0023036
0.00074837 -0.0023111
0.00074841 -0.0023112
0.00075369 -0.0023187
0.00075908 -0.0023264
0.00076453 -0.0023341
0.00076529 -0.0023352
0.00077003 -0.0023419
0.00077559 -0.0023497
0.00078121 -0.0023576
0.0007869 -0.0023656
0.00079264 -0.0023736
0.00079551 -0.0023776
0.00079845 -0.0023817
0.00080433 -0.0023899
0.00081027 -0.0023982
0.00081627 -0.0024065
0.00082235 -0.0024149
0.00082849 -0.0024234
0.00083469 -0.0024319
0.00083827 -0.0024368
0.00084097 -0.0024405
0.00084459 -0.0024455
0.00084732 -0.0024492
0.00085099 -0.0024542
0.00085242 -0.0024562
0.00085375 -0.002458
0.00085745 -0.002463
0.00086024 -0.0024668
0.00086399 -0.0024719
0.00086681 -0.0024758
0.0008706 -0.0024809
0.00087296 -0.0024841
0.00087346 -0.0024848
0.00087729 -0.0024899
0.00088018 -0.0024938
0.00088406 -0.0024991
0.00088698 -0.002503
0.0008909 -0.0025083
0.00089386 -0.0025122
0.00089783 -0.0025175
0.00090082 -0.0025215
0.00090484 -0.0025269
0.00090786 -0.0025309
0.00090985 -0.0025336
0.00091192 -0.0025364
0.00091499 -0.0025404
0.0009191 -0.0025459
0.0009222 -0.00255
0.00092635 -0.0025555
0.00092949 -0.0025596
0.0009337 -0.0025652
0.00093687 -0.0025694
0.00094113 -0.002575
0.00094434 -0.0025792
0.00094865 -0.0025848
0.0009519 -0.0025891
0.00095626 -0.0025948
0.00095955 -0.0025991
0.0009623 -0.0026027
0.00096396 -0.0026048
0.00096729 -0.0026091
0.00097176 -0.0026149
0.00097513 -0.0026193
0.00097965 -0.0026251
0.00097971 -0.0026252
0.00098306 -0.0026296
0.00098764 -0.0026355
0.00099109 -0.0026399
0.00099572 -0.0026458
0.00099922 -0.0026503
0.0010039 -0.0026563
0.0010051 -0.0026578
0.0010074 -0.0026608
0.0010122 -0.0026669
0.0010158 -0.0026715
0.0010206 -0.0026776
0.0010242 -0.0026822
0.0010291 -0.0026883
0.0010328 -0.002693
0.0010377 -0.0026992
0.0010414 -0.0027039
0.0010464 -0.0027101
0.0010502 -0.0027148
0.0010507 -0.0027156
0.0010552 -0.0027212
0.001059 -0.0027259
0.0010641 -0.0027323
0.001068 -0.0027371
0.0010732 -0.0027435
0.0010771 -0.0027484
0.0010824 -0.0027549
0.0010863 -0.0027597
0.0010916 -0.0027663
0.0010956 -0.0027712
0.001101 -0.0027778
0.0011051 -0.0027828
0.0011105 -0.0027894
0.0011147 -0.0027945
0.001116 -0.0027961
0.0011202 -0.0028012
0.0011244 -0.0028062
0.00113 -0.002813
0.0011342 -0.0028181
0.0011378 -0.0028224
0.0011399 -0.0028249
0.0011441 -0.0028301
0.0011499 -0.0028369
0.0011542 -0.0028421
0.0011601 -0.0028491
0.0011645 -0.0028543
0.0011696 -0.0028604
0.0011704 -0.0028613
0.0011748 -0.0028666
0.0011808 -0.0028736
0.0011853 -0.002879
0.0011914 -0.0028861
0.0011959 -0.0028915
0.0012021 -0.0028986
0.0012067 -0.002904
0.001213 -0.0029113
0.0012177 -0.0029167
0.001224 -0.002924
0.0012271 -0.0029276
0.0012287 -0.0029295
0.0012351 -0.0029369
0.00124 -0.0029425
0.0012464 -0.0029499
0.0012513 -0.0029555
0.0012579 -0.002963
0.0012629 -0.0029686
0.0012696 -0.0029761
0.0012746 -0.0029818
0.0012813 -0.0029894
0.0012864 -0.0029952
0.0012933 -0.0030028
0.0012985 -0.0030086
0.0013054 -0.0030163
0.0013098 -0.0030212
0.0013107 -0.0030222
0.0013177 -0.0030299
0.0013231 -0.0030358
0.0013302 -0.0030437
0.0013356 -0.0030496
0.0013375 -0.0030517
0.0013429 -0.0030575
0.0013483 -0.0030635
0.0013557 -0.0030714
0.0013612 -0.0030774
0.0013687 -0.0030855
0.0013743 -0.0030915
0.0013781 -0.0030955
0.0013819 -0.0030996
0.0013876 -0.0031057
0.0013953 -0.0031139
0.0014011 -0.0031201
0.0014089 -0.0031283
0.0014148 -0.0031345
0.0014227 -0.0031428
0.0014287 -0.003149
0.0014367 -0.0031574
0.0014428 -0.0031636
0.0014509 -0.0031721
0.0014518 -0.003173
0.001457 -0.0031784
0.0014653 -0.0031869
0.0014716 -0.0031932
0.0014799 -0.0032018
0.0014863 -0.0032082
0.0014948 -0.0032168
0.0015012 -0.0032233
0.0015099 -0.0032319
0.0015164 -0.0032384
0.0015252 -0.0032471
0.0015318 -0.0032537
0.0015407 -0.0032625
0.0015475 -0.0032691
0.0015565 -0.0032779
0.0015588 -0.0032801
0.0015633 -0.0032845
0.0015725 -0.0032934
0.0015795 -0.0033001
0.0015888 -0.0033091
0.0015948 -0.0033148
0.0015958 -0.0033158
0.0016053 -0.0033248
0.0016125 -0.0033316
0.0016221 -0.0033406
0.0016294 -0.0033474
0.0016392 -0.0033565
0.0016465 -0.0033634
0.0016477 -0.0033645
0.0016565 -0.0033726
0.001664 -0.0033794
0.0016741 -0.0033887
0.0016817 -0.0033956
0.0016919 -0.0034049
0.0016997 -0.0034118
0.0017101 -0.0034211
0.001718 -0.0034281
0.0017286 -0.0034375
0.0017366 -0.0034445
0.0017445 -0.0034515
0.0017473 -0.003454
0.0017555 -0.003461
0.0017664 -0.0034705
0.0017747 -0.0034776
0.0017858 -0.0034871
0.0017942 -0.0034942
0.0018055 -0.0035038
0.001814 -0.0035109
0.0018255 -0.0035205
0.0018342 -0.0035277
0.0018459 -0.0035373
0.0018547 -0.0035445
0.0018666 -0.0035542
0.0018756 -0.0035614
0.0018861 -0.0035699
0.0018876 -0.0035711
0.0018968 -0.0035783
0.001909 -0.003588
0.0019183 -0.0035953
0.0019308 -0.0036051
0.0019341 -0.0036076
0.0019403 -0.0036124
0.001953 -0.0036221
0.0019626 -0.0036294
0.0019755 -0.0036392
0.0019853 -0.0036465
0.0019985 -0.0036563
0.002005 -0.0036611
0.0020084 -0.0036636
0.0020218 -0.0036734
0.0020319 -0.0036808
0.0020455 -0.0036906
0.0020558 -0.0036979
0.0020697 -0.0037077
0.0020802 -0.0037151
0.0020943 -0.0037249
0.002105 -0.0037322
0.0021193 -0.003742
0.0021302 -0.0037493
0.0021355 -0.0037529
0.0021448 -0.0037591
0.0021559 -0.0037664
0.0021708 -0.0037762
0.0021821 -0.0037835
0.0021972 -0.0037932
0.0022087 -0.0038005
0.0022241 -0.0038102
0.0022358 -0.0038175
0.0022515 -0.0038271
0.0022634 -0.0038343
0.0022795 -0.003844
0.0022916 -0.0038512
0.0023079 -0.0038607
0.0023202 -0.0038679
0.0023285 -0.0038726
0.0023369 -0.0038774
0.0023495 -0.0038845
0.0023664 -0.0038939
0.0023792 -0.0039009
0.0023946 -0.0039092
0.0023965 -0.0039103
0.0024096 -0.0039173
0.0024272 -0.0039265
0.0024405 -0.0039334
0.0024584 -0.0039426
0.002472 -0.0039494
0.0024903 -0.0039585
0.0024925 -0.0039596
0.0025041 -0.0039652
0.0025228 -0.0039742
0.0025369 -0.0039808
0.0025559 -0.0039896
0.0025703 -0.0039962
0.0025897 -0.0040048
0.0026044 -0.0040112
0.0026242 -0.0040197
0.0026391 -0.004026
0.0026593 -0.0040344
0.0026744 -0.0040404
0.0026746 -0.0040405
0.0026952 -0.0040487
0.0027108 -0.0040547
0.0027318 -0.0040626
0.0027477 -0.0040685
0.0027691 -0.0040761
0.0027854 -0.0040818
0.0028073 -0.0040893
0.0028238 -0.0040948
0.0028462 -0.004102
0.0028631 -0.0041073
0.0028859 -0.0041142
0.0029032 -0.0041193
0.0029265 -0.0041259
0.0029441 -0.0041307
0.0029471 -0.0041315
0.0029679 -0.004137
0.0029859 -0.0041416
0.0030102 -0.0041475
0.0030286 -0.0041518
0.0030413 -0.0041547
0.0030534 -0.0041574
0.0030722 -0.0041614
0.0030976 -0.0041666
0.0031168 -0.0041703
0.0031427 -0.004175
0.0031623 -0.0041784
0.003182 -0.0041816
0.0031888 -0.0041827
0.0032089 -0.0041857
0.003236 -0.0041895
0.0032565 -0.0041921
0.0032842 -0.0041953
0.0033051 -0.0041976
0.0033334 -0.0042002
0.0033549 -0.004202
0.0033838 -0.0042041
0.0034058 -0.0042054
0.0034354 -0.0042069
0.0034463 -0.0042073
0.0034578 -0.0042077
0.0034881 -0.0042084
0.0035111 -0.0042087
0.0035421 -0.0042088
0.0035656 -0.0042085
0.0035973 -0.0042077
0.0036214 -0.0042068
0.0036538 -0.0042053
0.0036784 -0.0042037
0.0037117 -0.0042013
0.0037369 -0.0041991
0.0037709 -0.0041957
0.0037968 -0.0041927
0.0038316 -0.0041883
0.0038492 -0.0041859
0.0038581 -0.0041846
0.0038938 -0.0041791
0.0039209 -0.0041746
0.0039575 -0.004168
0.0039852 -0.0041626
0.0039904 -0.0041615
0.0040227 -0.0041547
0.0040512 -0.0041484
0.0040896 -0.0041393
0.0041188 -0.004132
0.0041582 -0.0041215
0.0041881 -0.0041131
0.0042029 -0.0041088
0.0042285 -0.0041012
0.0042591 -0.0040917
0.0043006 -0.0040782
0.004332 -0.0040675
0.0043745 -0.0040524
0.0044068 -0.0040405
0.0044504 -0.0040236
0.0044836 -0.0040103
0.0045283 -0.0039916
0.0045623 -0.0039769
0.0046077 -0.0039564
0.0046082 -0.0039562
0.0046432 -0.00394
0.0046903 -0.0039172
0.0047262 -0.0038993
0.0047746 -0.0038744
0.0048114 -0.0038548
0.0048612 -0.0038275
0.004899 -0.0038061
0.0049502 -0.0037762
0.004989 -0.0037529
0.0050416 -0.0037204
0.0050815 -0.003695
0.0051356 -0.0036597
0.0051767 -0.0036321
0.0052322 -0.0035938
0.0052392 -0.0035889
0.0052745 -0.003564
0.0053316 -0.0035225
0.0053751 -0.0034901
0.0054338 -0.0034453
0.0054644 -0.0034214
0.0054786 -0.0034103
0.0055391 -0.0033618
0.0055851 -0.0033241
0.0056474 -0.0032718
0.0056948 -0.0032311
0.0057589 -0.0031748
0.0058073 -0.0031313
0.0058077 -0.003131
0.0058737 -0.0030704
0.005924 -0.0030233
0.005992 -0.0029581
0.0060438 -0.0029074
0.006114 -0.0028374
0.0061674 -0.002783
0.0062397 -0.0027079
0.0062947 -0.0026495
0.0063693 -0.0025688
0.006426 -0.0025062
0.0064731 -0.0024536
0.0065029 -0.0024198
0.0065615 -0.0023528
0.0066409 -0.0022602
0.0067013 -0.0021884
0.0067833 -0.0020893
0.0068457 -0.0020124
0.0069303 -0.0019064
0.0069947 -0.0018241
0.0070821 -0.0017108
0.0071487 -0.0016229
0.007239 -0.0015017
0.0073078 -0.0014078
0.0074011 -0.0012783
0.0074723 -0.001178
0.0075445 -0.0010749
0.0075688 -0.0010398
0.0076424 -0.00093274
0.0077422 -0.00078522
0.0078184 -0.00067096
0.0079216 -0.00051362
0.0079361 -0.00049135
0.0080005 -0.00039175
0.0081074 -0.000224
0.008189 -9.4088e-005
0.0082998 8.4734e-005
0.0083843 0.00022318
0.0084991 0.00041371
0.0085421 0.00048582
0.0085867 0.00056113
0.0087057 0.00076403
0.0087965 0.00092097
0.0089199 0.0011369
0.0090141 0.001304
0.009142 0.0015337
0.0092398 0.0017113
0.0093727 0.0019556
0.0094741 0.0021445
0.0096121 0.0024042
0.0097175 0.0026047
0.0097515 0.0026698
0.0098608 0.0028805
0.0099704 0.0030935
0.010119 0.0033862
0.010233 0.0036124
0.010388 0.0039229
0.010507 0.0041626
0.010668 0.0044918
0.010791 0.0047458
0.010959 0.0050943
0.011087 0.0053633
0.011262 0.0057321
0.011396 0.0060162
0.011578 0.0064062
0.011718 0.0067064
0.011788 0.006859
0.011908 0.0071177
0.012053 0.007435
0.012251 0.0078688
0.012403 0.0082028
0.012561 0.0085496
0.01261 0.0086587
0.012769 0.0090099
0.012985 0.0094895
0.013151 0.0098585
0.013377 0.010362
0.01355 0.010748
0.013785 0.01127
0.013787 0.011274
0.013968 0.011676
0.014215 0.012224
0.014405 0.012644
0.014665 0.013215
0.014864 0.01365
0.015136 0.01424
0.015345 0.014689
0.01563 0.015298
0.015848 0.015758
0.016148 0.01638
0.016336 0.016764
0.016379 0.016853
0.016693 0.017484
0.016935 0.01796
0.017266 0.018596
0.017521 0.019072
0.017868 0.019703
0.018137 0.020175
0.018505 0.020795
0.018787 0.02125
0.019174 0.021841
0.019472 0.022271
0.019879 0.022818
0.020194 0.023209
0.020625 0.023693
0.020957 0.024025


==> plotting/kleinbergRenormedCubics/lattice_cubicFitsRenormed_bg1_aniso2.83.txt <==
0.00065264 -0.00095197
0.00065697 -0.00095557
0.00066136 -0.0009592
0.00066578 -0.00096287
0.00067025 -0.00096657
0.00067477 -0.0009703
0.00067933 -0.00097407
0.00068394 -0.00097788
0.00068859 -0.00098172
0.00069329 -0.0009856
0.00069805 -0.00098952
0.00070285 -0.00099347
0.0007077 -0.00099747
0.0007126 -0.0010015
0.00071755 -0.0010056
0.00072255 -0.0010097
0.0007276 -0.0010138
0.00073271 -0.001018
0.00073788 -0.0010222
0.00074309 -0.0010265
0.00074837 -0.0010308
0.00075369 -0.0010352
0.00075908 -0.0010396
0.00076453 -0.001044
0.00077003 -0.0010485
0.00077559 -0.001053
0.00078121 -0.0010576
0.0007869 -0.0010622
0.00079264 -0.0010669
0.00079845 -0.0010716
0.00080433 -0.0010764
0.00081027 -0.0010812
0.00081627 -0.0010861
0.00082235 -0.001091
0.00082849 -0.0010959
0.00083469 -0.0011009
0.00084097 -0.001106
0.00084732 -0.0011111
0.00085375 -0.0011163
0.00086024 -0.0011215
0.00086681 -0.0011268
0.00087346 -0.0011321
0.00088018 -0.0011375
0.00088698 -0.0011429
0.00089386 -0.0011484
0.00090082 -0.001154
0.00090786 -0.0011596
0.00091499 -0.0011653
0.0009222 -0.001171
0.00092949 -0.0011768
0.00093687 -0.0011827
0.00094434 -0.0011886
0.0009519 -0.0011946
0.00095955 -0.0012007
0.00096729 -0.0012068
0.00097513 -0.001213
0.00098306 -0.0012192
0.00099109 -0.0012256
0.00099922 -0.0012319
0.0010074 -0.0012384
0.0010158 -0.0012449
0.0010242 -0.0012515
0.0010328 -0.0012582
0.0010414 -0.001265
0.0010502 -0.0012718
0.001059 -0.0012787
0.001068 -0.0012857
0.0010771 -0.0012928
0.0010863 -0.0012999
0.0010956 -0.0013071
0.0011051 -0.0013144
0.0011147 -0.0013218
0.0011244 -0.0013293
0.0011342 -0.0013369
0.0011441 -0.0013445
0.0011542 -0.0013523
0.0011645 -0.0013601
0.0011748 -0.001368
0.0011853 -0.001376
0.0011959 -0.0013841
0.0012067 -0.0013923
0.0012177 -0.0014006
0.0012287 -0.001409
0.00124 -0.0014175
0.0012513 -0.0014261
0.0012629 -0.0014348
0.0012746 -0.0014436
0.0012864 -0.0014525
0.0012985 -0.0014615
0.0013107 -0.0014707
0.0013231 -0.0014799
0.0013356 -0.0014892
0.0013483 -0.0014987
0.0013612 -0.0015083
0.0013743 -0.001518
0.0013876 -0.0015278
0.0014011 -0.0015377
0.0014148 -0.0015478
0.0014287 -0.0015579
0.0014428 -0.0015682
0.001457 -0.0015787
0.0014716 -0.0015892
0.0014863 -0.0015999
0.0015012 -0.0016108
0.0015164 -0.0016217
0.0015318 -0.0016329
0.0015475 -0.0016441
0.0015633 -0.0016555
0.0015795 -0.001667
0.0015958 -0.0016787
0.0016125 -0.0016905
0.0016294 -0.0017025
0.0016465 -0.0017147
0.001664 -0.0017269
0.0016817 -0.0017394
0.0016997 -0.001752
0.001718 -0.0017648
0.0017366 -0.0017777
0.0017555 -0.0017908
0.0017747 -0.0018041
0.0017942 -0.0018176
0.001814 -0.0018312
0.0018342 -0.001845
0.0018547 -0.001859
0.0018756 -0.0018732
0.0018968 -0.0018875
0.0019183 -0.0019021
0.0019403 -0.0019168
0.0019626 -0.0019318
0.0019853 -0.0019469
0.0020084 -0.0019623
0.0020319 -0.0019778
0.0020558 -0.0019936
0.0020802 -0.0020095
0.002105 -0.0020257
0.0021302 -0.0020421
0.0021559 -0.0020587
0.0021821 -0.0020756
0.0022087 -0.0020926
0.0022358 -0.0021099
0.0022634 -0.0021275
0.0022916 -0.0021452
0.0023202 -0.0021632
0.0023495 -0.0021815
0.0023792 -0.0022
0.0024096 -0.0022187
0.0024405 -0.0022377
0.002472 -0.0022569
0.0025041 -0.0022764
0.0025369 -0.0022962
0.0025703 -0.0023162
0.0026044 -0.0023365
0.0026391 -0.002357
0.0026746 -0.0023779
0.0027108 -0.002399
0.0027477 -0.0024204
0.0027854 -0.002442
0.0028238 -0.002464
0.0028631 -0.0024862
0.0029032 -0.0025088
0.0029441 -0.0025316
0.0029859 -0.0025547
0.0030286 -0.0025781
0.0030722 -0.0026018
0.0031168 -0.0026258
0.0031623 -0.0026501
0.0032089 -0.0026747
0.0032565 -0.0026996
0.0033051 -0.0027248
0.0033549 -0.0027503
0.0034058 -0.0027762
0.0034578 -0.0028023
0.0035111 -0.0028287
0.0035656 -0.0028554
0.0036214 -0.0028824
0.0036784 -0.0029097
0.0037369 -0.0029373
0.0037968 -0.0029652
0.0038581 -0.0029934
0.0039209 -0.0030219
0.0039852 -0.0030506
0.0040512 -0.0030796
0.0041188 -0.0031089
0.0041788 -0.0031345
0.0041881 -0.0031384
0.0042497 -0.0031642
0.0042591 -0.0031681
0.0043225 -0.0031942
0.004332 -0.0031981
0.0043972 -0.0032245
0.0044068 -0.0032283
0.0044739 -0.0032549
0.0044836 -0.0032587
0.0045525 -0.0032855
0.0045623 -0.0032893
0.0046333 -0.0033163
0.0046432 -0.0033201
0.0047162 -0.0033473
0.0047262 -0.003351
0.0048014 -0.0033784
0.0048114 -0.003382
0.0048889 -0.0034096
0.004899 -0.0034132
0.0049788 -0.0034409
0.004989 -0.0034444
0.0050712 -0.0034722
0.0050815 -0.0034757
0.0051662 -0.0035036
0.0051767 -0.003507
0.0052639 -0.003535
0.0052745 -0.0035383
0.0053644 -0.0035663
0.0053751 -0.0035696
0.0054678 -0.0035976
0.0054786 -0.0036007
0.0055742 -0.0036287
0.0055851 -0.0036318
0.0056838 -0.0036596
0.0056948 -0.0036627
0.0057966 -0.0036903
0.0058077 -0.0036933
0.0059128 -0.0037208
0.005924 -0.0037236
0.0060326 -0.0037509
0.0060438 -0.0037536
0.006156 -0.0037806
0.0061674 -0.0037832
0.0062833 -0.0038098
0.0062947 -0.0038123
0.0064145 -0.0038384
0.006426 -0.0038409
0.0065499 -0.0038665
0.0065615 -0.0038688
0.0066896 -0.0038937
0.0067013 -0.0038959
0.0068339 -0.0039202
0.0068457 -0.0039222
0.0069829 -0.0039457
0.0069947 -0.0039476
0.0071367 -0.0039701
0.0071487 -0.0039719
0.0072958 -0.0039933
0.0073078 -0.003995
0.0074602 -0.0040152
0.0074723 -0.0040168
0.0076302 -0.0040357
0.0076424 -0.004037
0.0078061 -0.0040545
0.0078184 -0.0040557
0.0079882 -0.0040714
0.0080005 -0.0040725
0.0081767 -0.0040864
0.008189 -0.0040873
0.0083719 -0.0040992
0.0083843 -0.0041
0.0085743 -0.0041096
0.0085867 -0.0041102
0.008784 -0.0041173
0.0087965 -0.0041177
0.0090016 -0.0041222
0.0090141 -0.0041224
0.0092273 -0.0041238
0.0092398 -0.0041238
0.0094617 -0.004122
0.0094741 -0.0041219
0.0097051 -0.0041165
0.0097175 -0.0041161
0.0099579 -0.0041068
0.0099704 -0.0041063
0.010221 -0.0040928
0.010233 -0.004092
0.010494 -0.0040738
0.010507 -0.0040729
0.010779 -0.0040497
0.010791 -0.0040486
0.011075 -0.00402
0.011087 -0.0040187
0.011384 -0.0039842
0.011396 -0.0039827
0.011706 -0.0039418
0.011718 -0.0039401
0.012042 -0.0038924
0.012392 -0.0038356
0.012758 -0.0037706
0.01314 -0.0036972
0.013539 -0.0036148
0.013957 -0.0035227
0.014396 -0.0034204
0.014854 -0.003308
0.015336 -0.0031843
0.015841 -0.0030496
0.016371 -0.0029038
0.016929 -0.0027462
0.017516 -0.0025778
0.018131 -0.0023994
0.018784 -0.0022104
0.019468 -0.0020145
0.020194 -0.0018117
0.020957 -0.0016074


==> plotting/kleinbergRenormedCubics/lattice_cubicFitsRenormed_bg1_aniso2.txt <==
0.00052941 -0.00073699
0.00053943 -0.00074113
0.00055722 -0.0007485
0.00058213 -0.00075881
0.0005903 -0.00076219
0.00060211 -0.00076708
0.00062312 -0.00077578
0.00065264 -0.00078801
0.00066234 -0.00079203
0.00067638 -0.00079785
0.00070144 -0.00080824
0.00073676 -0.0008229
0.00074841 -0.00082773
0.00076529 -0.00083474
0.00079551 -0.00084728
0.00083827 -0.00086505
0.00084459 -0.00086768
0.00085099 -0.00087033
0.00085242 -0.00087093
0.00085745 -0.00087302
0.00086399 -0.00087574
0.0008706 -0.00087848
0.00087296 -0.00087946
0.00087729 -0.00088126
0.00088406 -0.00088408
0.0008909 -0.00088692
0.00089783 -0.0008898
0.00090484 -0.00089272
0.00090985 -0.0008948
0.00091192 -0.00089567
0.0009191 -0.00089865
0.00092635 -0.00090167
0.0009337 -0.00090472
0.00094113 -0.00090781
0.00094865 -0.00091094
0.00095626 -0.00091411
0.0009623 -0.00091662
0.00096396 -0.00091731
0.00097176 -0.00092056
0.00097965 -0.00092384
0.00097971 -0.00092387
0.00098764 -0.00092717
0.00099572 -0.00093053
0.0010039 -0.00093394
0.0010051 -0.00093442
0.0010122 -0.00093739
0.0010206 -0.00094088
0.0010291 -0.00094442
0.0010377 -0.000948
0.0010464 -0.00095163
0.0010507 -0.00095344
0.0010552 -0.00095531
0.0010641 -0.00095903
0.0010732 -0.00096279
0.0010824 -0.00096661
0.0010916 -0.00097048
0.001101 -0.00097439
0.0011105 -0.00097836
0.001116 -0.00098065
0.0011202 -0.00098238
0.00113 -0.00098645
0.0011378 -0.00098972
0.0011399 -0.00099058
0.0011499 -0.00099476
0.0011601 -0.000999
0.0011696 -0.001003
0.0011704 -0.0010033
0.0011808 -0.0010076
0.0011914 -0.0010121
0.0012021 -0.0010165
0.001213 -0.0010211
0.001224 -0.0010257
0.0012271 -0.0010269
0.0012351 -0.0010303
0.0012464 -0.001035
0.0012579 -0.0010398
0.0012696 -0.0010447
0.0012813 -0.0010496
0.0012933 -0.0010546
0.0013054 -0.0010596
0.0013098 -0.0010615
0.0013177 -0.0010648
0.0013302 -0.00107
0.0013375 -0.001073
0.0013429 -0.0010753
0.0013557 -0.0010806
0.0013687 -0.0010861
0.0013781 -0.00109
0.0013819 -0.0010916
0.0013953 -0.0010972
0.0014089 -0.0011029
0.0014227 -0.0011086
0.0014367 -0.0011145
0.0014509 -0.0011204
0.0014518 -0.0011208
0.0014653 -0.0011264
0.0014799 -0.0011325
0.0014948 -0.0011387
0.0015099 -0.001145
0.0015252 -0.0011514
0.0015407 -0.0011579
0.0015565 -0.0011645
0.0015588 -0.0011655
0.0015725 -0.0011712
0.0015888 -0.001178
0.0015948 -0.0011805
0.0016053 -0.0011849
0.0016221 -0.0011919
0.0016392 -0.0011991
0.0016477 -0.0012027
0.0016565 -0.0012063
0.0016741 -0.0012137
0.0016919 -0.0012211
0.0017101 -0.0012287
0.0017286 -0.0012365
0.0017445 -0.0012431
0.0017473 -0.0012443
0.0017664 -0.0012523
0.0017858 -0.0012604
0.0018055 -0.0012686
0.0018255 -0.001277
0.0018459 -0.0012855
0.0018666 -0.0012942
0.0018861 -0.0013023
0.0018876 -0.001303
0.001909 -0.0013119
0.0019308 -0.001321
0.0019341 -0.0013224
0.001953 -0.0013303
0.0019755 -0.0013397
0.0019985 -0.0013493
0.002005 -0.0013521
0.0020218 -0.0013591
0.0020455 -0.001369
0.0020697 -0.0013791
0.0020943 -0.0013894
0.0021193 -0.0013999
0.0021355 -0.0014066
0.0021448 -0.0014105
0.0021708 -0.0014214
0.0021972 -0.0014324
0.0022241 -0.0014437
0.0022515 -0.0014551
0.0022795 -0.0014668
0.0023079 -0.0014786
0.0023285 -0.0014873
0.0023369 -0.0014907
0.0023664 -0.0015031
0.0023946 -0.0015148
0.0023965 -0.0015156
0.0024272 -0.0015284
0.0024584 -0.0015415
0.0024903 -0.0015548
0.0024925 -0.0015557
0.0025228 -0.0015683
0.0025559 -0.0015821
0.0025897 -0.0015962
0.0026242 -0.0016106
0.0026593 -0.0016252
0.0026744 -0.0016315
0.0026952 -0.0016402
0.0027318 -0.0016554
0.0027691 -0.0016709
0.0028073 -0.0016868
0.0028462 -0.001703
0.0028859 -0.0017195
0.0029265 -0.0017363
0.0029471 -0.0017449
0.0029679 -0.0017535
0.0030102 -0.0017711
0.0030413 -0.001784
0.0030534 -0.001789
0.0030976 -0.0018073
0.0031427 -0.001826
0.003182 -0.0018422
0.0031888 -0.0018451
0.003236 -0.0018645
0.0032842 -0.0018844
0.0033334 -0.0019048
0.0033838 -0.0019256
0.0034354 -0.0019468
0.0034463 -0.0019513
0.0034881 -0.0019685
0.0035421 -0.0019907
0.0035973 -0.0020133
0.0036538 -0.0020365
0.0037117 -0.0020602
0.0037709 -0.0020844
0.0038316 -0.0021092
0.0038492 -0.0021164
0.0038938 -0.0021345
0.0039575 -0.0021605
0.0039904 -0.0021738
0.0040227 -0.002187
0.0040896 -0.0022141
0.0041582 -0.0022418
0.0041788 -0.0022502
0.0042029 -0.0022599
0.0042285 -0.0022702
0.0042497 -0.0022788
0.0043006 -0.0022993
0.0043225 -0.0023081
0.0043745 -0.002329
0.0043972 -0.0023382
0.0044504 -0.0023595
0.0044739 -0.0023689
0.0045283 -0.0023906
0.0045525 -0.0024003
0.0046077 -0.0024223
0.0046082 -0.0024225
0.0046333 -0.0024325
0.0046903 -0.0024552
0.0047162 -0.0024655
0.0047746 -0.0024886
0.0048014 -0.0024992
0.0048612 -0.0025228
0.0048889 -0.0025337
0.0049502 -0.0025579
0.0049788 -0.0025691
0.0050416 -0.0025938
0.0050712 -0.0026053
0.0051356 -0.0026305
0.0051662 -0.0026424
0.0052322 -0.0026681
0.0052392 -0.0026708
0.0052639 -0.0026804
0.0053316 -0.0027066
0.0053644 -0.0027193
0.0054338 -0.0027461
0.0054644 -0.0027578
0.0054678 -0.0027591
0.0055391 -0.0027864
0.0055742 -0.0027999
0.0056474 -0.0028278
0.0056838 -0.0028416
0.0057589 -0.0028701
0.0057966 -0.0028844
0.0058073 -0.0028884
0.0058737 -0.0029134
0.0059128 -0.0029281
0.005992 -0.0029578
0.0060326 -0.0029729
0.006114 -0.0030031
0.006156 -0.0030187
0.0062397 -0.0030496
0.0062833 -0.0030656
0.0063693 -0.0030971
0.0064145 -0.0031136
0.0064731 -0.0031349
0.0065029 -0.0031457
0.0065499 -0.0031626
0.0066409 -0.0031953
0.0066896 -0.0032128
0.0067833 -0.0032461
0.0068339 -0.003264
0.0069303 -0.003298
0.0069829 -0.0033164
0.0070821 -0.003351
0.0071367 -0.0033699
0.007239 -0.0034051
0.0072958 -0.0034245
0.0074011 -0.0034602
0.0074602 -0.0034801
0.0075445 -0.0035084
0.0075688 -0.0035165
0.0076302 -0.0035369
0.0077422 -0.0035738
0.0078061 -0.0035947
0.0079216 -0.0036321
0.0079361 -0.0036367
0.0079882 -0.0036534
0.0081074 -0.0036914
0.0081767 -0.0037132
0.0082998 -0.0037516
0.0083719 -0.0037739
0.0084991 -0.0038127
0.0085421 -0.0038257
0.0085743 -0.0038354
0.0087057 -0.0038745
0.008784 -0.0038976
0.0089199 -0.003937
0.0090016 -0.0039605
0.009142 -0.0040001
0.0092273 -0.0040238
0.0093727 -0.0040636
0.0094617 -0.0040875
0.0096121 -0.0041273
0.0097051 -0.0041514
0.0097515 -0.0041633
0.0098608 -0.004191
0.0099579 -0.0042152
0.010119 -0.0042544
0.010221 -0.0042786
0.010388 -0.0043174
0.010494 -0.0043414
0.010668 -0.0043795
0.010779 -0.0044032
0.010959 -0.0044403
0.011075 -0.0044634
0.011262 -0.0044993
0.011384 -0.0045218
0.011578 -0.004556
0.011706 -0.0045775
0.012042 -0.00463
0.012392 -0.0046784
0.012758 -0.0047217
0.01314 -0.0047589
0.013539 -0.0047885
0.013957 -0.0048091
0.014396 -0.0048188
0.014854 -0.0048155
0.015336 -0.0047967
0.015841 -0.0047594
0.016371 -0.0047003
0.016929 -0.0046151
0.017516 -0.0044991
0.018131 -0.0043472
0.018784 -0.0041509
0.019468 -0.0039047
0.020194 -0.0035965
0.020957 -0.0032182


==> plotting/kleinbergRenormedCubics/lattice_cubicFitsRenormed_bg1_aniso22.6.txt <==
0.00065264 -0.0024293
0.00065697 -0.0024348
0.00066136 -0.0024404
0.00066578 -0.002446
0.00067025 -0.0024517
0.00067477 -0.0024574
0.00067933 -0.0024631
0.00068394 -0.002469
0.00068859 -0.0024748
0.00069329 -0.0024807
0.00069805 -0.0024867
0.00070285 -0.0024927
0.0007077 -0.0024987
0.0007126 -0.0025048
0.00071755 -0.0025109
0.00072255 -0.0025171
0.0007276 -0.0025234
0.00073271 -0.0025297
0.00073788 -0.002536
0.00074309 -0.0025424
0.00074837 -0.0025489
0.00075369 -0.0025554
0.00075908 -0.002562
0.00076453 -0.0025686
0.00077003 -0.0025753
0.00077559 -0.002582
0.00078121 -0.0025888
0.0007869 -0.0025956
0.00079264 -0.0026025
0.00079845 -0.0026095
0.00080433 -0.0026165
0.00081027 -0.0026235
0.00081627 -0.0026307
0.00082235 -0.0026379
0.00082849 -0.0026451
0.00083469 -0.0026524
0.00084097 -0.0026598
0.00084732 -0.0026672
0.00085375 -0.0026747
0.00086024 -0.0026823
0.00086681 -0.0026899
0.00087346 -0.0026976
0.00088018 -0.0027053
0.00088698 -0.0027131
0.00089386 -0.002721
0.00090082 -0.0027289
0.00090786 -0.0027369
0.00091499 -0.002745
0.0009222 -0.0027531
0.00092949 -0.0027614
0.00093687 -0.0027696
0.00094434 -0.002778
0.0009519 -0.0027864
0.00095955 -0.0027949
0.00096729 -0.0028034
0.00097513 -0.002812
0.00098306 -0.0028207
0.00099109 -0.0028295
0.00099922 -0.0028383
0.0010074 -0.0028473
0.0010158 -0.0028562
0.0010242 -0.0028653
0.0010328 -0.0028744
0.0010414 -0.0028836
0.0010502 -0.0028929
0.001059 -0.0029023
0.001068 -0.0029117
0.0010771 -0.0029212
0.0010863 -0.0029308
0.0010956 -0.0029405
0.0011051 -0.0029502
0.0011147 -0.00296
0.0011244 -0.0029699
0.0011342 -0.0029799
0.0011441 -0.0029899
0.0011542 -0.003
0.0011645 -0.0030102
0.0011748 -0.0030205
0.0011853 -0.0030309
0.0011959 -0.0030413
0.0012067 -0.0030519
0.0012177 -0.0030625
0.0012287 -0.0030731
0.00124 -0.0030839
0.0012513 -0.0030947
0.0012629 -0.0031056
0.0012746 -0.0031166
0.0012864 -0.0031277
0.0012985 -0.0031389
0.0013107 -0.0031501
0.0013231 -0.0031614
0.0013356 -0.0031728
0.0013483 -0.0031843
0.0013612 -0.0031958
0.0013743 -0.0032074
0.0013876 -0.0032191
0.0014011 -0.0032309
0.0014148 -0.0032427
0.0014287 -0.0032546
0.0014428 -0.0032666
0.001457 -0.0032787
0.0014716 -0.0032908
0.0014863 -0.003303
0.0015012 -0.0033153
0.0015164 -0.0033276
0.0015318 -0.00334
0.0015475 -0.0033524
0.0015633 -0.003365
0.0015795 -0.0033775
0.0015958 -0.0033902
0.0016125 -0.0034029
0.0016294 -0.0034156
0.0016465 -0.0034284
0.001664 -0.0034412
0.0016817 -0.0034541
0.0016997 -0.003467
0.001718 -0.00348
0.0017366 -0.0034929
0.0017555 -0.0035059
0.0017747 -0.003519
0.0017942 -0.003532
0.001814 -0.0035451
0.0018342 -0.0035582
0.0018547 -0.0035713
0.0018756 -0.0035844
0.0018968 -0.0035975
0.0019183 -0.0036105
0.0019403 -0.0036236
0.0019626 -0.0036366
0.0019853 -0.0036496
0.0020084 -0.0036626
0.0020319 -0.0036755
0.0020558 -0.0036883
0.0020802 -0.0037011
0.002105 -0.0037138
0.0021302 -0.0037264
0.0021559 -0.0037389
0.0021821 -0.0037513
0.0022087 -0.0037635
0.0022358 -0.0037757
0.0022634 -0.0037876
0.0022916 -0.0037994
0.0023202 -0.0038111
0.0023495 -0.0038225
0.0023792 -0.0038337
0.0024096 -0.0038447
0.0024405 -0.0038554
0.002472 -0.0038659
0.0025041 -0.003876
0.0025369 -0.0038858
0.0025703 -0.0038953
0.0026044 -0.0039045
0.0026391 -0.0039132
0.0026746 -0.0039215
0.0027108 -0.0039293
0.0027477 -0.0039367
0.0027854 -0.0039435
0.0028238 -0.0039498
0.0028631 -0.0039555
0.0029032 -0.0039605
0.0029441 -0.0039649
0.0029859 -0.0039685
0.0030286 -0.0039714
0.0030722 -0.0039734
0.0031168 -0.0039746
0.0031623 -0.0039749
0.0032089 -0.0039742
0.0032565 -0.0039724
0.0033051 -0.0039695
0.0033549 -0.0039654
0.0034058 -0.00396
0.0034578 -0.0039534
0.0035111 -0.0039453
0.0035656 -0.0039356
0.0036214 -0.0039244
0.0036784 -0.0039115
0.0037369 -0.0038968
0.0037968 -0.0038801
0.0038581 -0.0038614
0.0039209 -0.0038406
0.0039852 -0.0038175
0.0040512 -0.0037919
0.0041188 -0.0037638
0.0041788 -0.0037372
0.0041881 -0.0037329
0.0042497 -0.0037037
0.0042591 -0.0036991
0.0043225 -0.0036672
0.004332 -0.0036622
0.0043972 -0.0036274
0.0044068 -0.0036221
0.0044739 -0.0035842
0.0044836 -0.0035785
0.0045525 -0.0035372
0.0045623 -0.0035312
0.0046333 -0.0034864
0.0046432 -0.0034801
0.0047162 -0.0034315
0.0047262 -0.0034247
0.0048014 -0.0033722
0.0048114 -0.003365
0.0048889 -0.0033082
0.004899 -0.0033006
0.0049788 -0.0032393
0.004989 -0.0032313
0.0050712 -0.0031652
0.0050815 -0.0031566
0.0051662 -0.0030854
0.0051767 -0.0030765
0.0052639 -0.0029998
0.0052745 -0.0029903
0.0053644 -0.0029079
0.0053751 -0.0028979
0.0054678 -0.0028093
0.0054786 -0.0027988
0.0055742 -0.0027037
0.0055851 -0.0026927
0.0056838 -0.0025905
0.0056948 -0.0025789
0.0057966 -0.0024693
0.0058077 -0.0024572
0.0059128 -0.0023397
0.005924 -0.002327
0.0060326 -0.002201
0.0060438 -0.0021877
0.006156 -0.0020527
0.0061674 -0.0020388
0.0062833 -0.0018943
0.0062947 -0.0018798
0.0064145 -0.001725
0.006426 -0.0017099
0.0065499 -0.0015442
0.0065615 -0.0015284
0.0066896 -0.0013512
0.0067013 -0.0013348
0.0068339 -0.0011452
0.0068457 -0.001128
0.0069829 -0.00092532
0.0069947 -0.0009075
0.0071367 -0.00069076
0.0071487 -0.00067222
0.0072958 -0.00044055
0.0073078 -0.00042131
0.0074602 -0.00017372
0.0074723 -0.00015375
0.0076302 0.00011083
0.0076424 0.0001315
0.0078061 0.00041417
0.0078184 0.0004356
0.0079882 0.00073752
0.0080005 0.00075969
0.0081767 0.0010821
0.008189 0.001105
0.0083719 0.0014494
0.0083843 0.001473
0.0085743 0.0018407
0.0085867 0.001865
0.008784 0.0022575
0.0087965 0.0022826
0.0090016 0.0027016
0.0090141 0.0027274
0.0092273 0.0031744
0.0092398 0.003201
0.0094617 0.003678
0.0094741 0.0037052
0.0097051 0.0042142
0.0097175 0.004242
0.0099579 0.0047849
0.0099704 0.0048132
0.010221 0.0053922
0.010233 0.0054212
0.010494 0.0060384
0.010507 0.0060679
0.010779 0.0067259
0.010791 0.0067558
0.011075 0.0074566
0.011087 0.007487
0.011384 0.0082334
0.011396 0.0082639
0.011706 0.0090588
0.011718 0.0090894
0.012042 0.0099355
0.012392 0.010865
0.012758 0.011852
0.01314 0.012898
0.013539 0.014003
0.013957 0.015173
0.014396 0.016411
0.014854 0.017712
0.015336 0.019087
0.015841 0.020528
0.016371 0.022035
0.016929 0.023613
0.017516 0.025252
0.018131 0.026944
0.018784 0.028695
0.019468 0.030475
0.020194 0.032285
0.020957 0.034086


==> plotting/kleinbergRenormedCubics/lattice_cubicFitsRenormed_bg1_aniso32.txt <==
0.00052941 -0.0026253
0.00053943 -0.0026378
0.00055722 -0.0026599
0.00058213 -0.0026905
0.0005903 -0.0027005
0.00060211 -0.0027148
0.00062312 -0.00274
0.00065264 -0.002775
0.00066234 -0.0027864
0.00067638 -0.0028027
0.00070144 -0.0028316
0.00073676 -0.0028716
0.00074841 -0.0028846
0.00076529 -0.0029034
0.00079551 -0.0029364
0.00083827 -0.0029823
0.00084459 -0.0029889
0.00085099 -0.0029957
0.00085242 -0.0029972
0.00085745 -0.0030024
0.00086399 -0.0030093
0.0008706 -0.0030161
0.00087296 -0.0030186
0.00087729 -0.0030231
0.00088406 -0.00303
0.0008909 -0.0030371
0.00089783 -0.0030441
0.00090484 -0.0030513
0.00090985 -0.0030564
0.00091192 -0.0030585
0.0009191 -0.0030657
0.00092635 -0.003073
0.0009337 -0.0030803
0.00094113 -0.0030877
0.00094865 -0.0030952
0.00095626 -0.0031027
0.0009623 -0.0031086
0.00096396 -0.0031103
0.00097176 -0.0031179
0.00097965 -0.0031256
0.00097971 -0.0031256
0.00098764 -0.0031333
0.00099572 -0.0031411
0.0010039 -0.0031489
0.0010051 -0.00315
0.0010122 -0.0031568
0.0010206 -0.0031647
0.0010291 -0.0031727
0.0010377 -0.0031808
0.0010464 -0.0031889
0.0010507 -0.0031929
0.0010552 -0.003197
0.0010641 -0.0032052
0.0010732 -0.0032135
0.0010824 -0.0032218
0.0010916 -0.0032302
0.001101 -0.0032386
0.0011105 -0.0032471
0.001116 -0.003252
0.0011202 -0.0032557
0.00113 -0.0032643
0.0011378 -0.0032711
0.0011399 -0.0032729
0.0011499 -0.0032816
0.0011601 -0.0032904
0.0011696 -0.0032985
0.0011704 -0.0032992
0.0011808 -0.003308
0.0011914 -0.0033169
0.0012021 -0.0033259
0.001213 -0.0033349
0.001224 -0.0033439
0.0012271 -0.0033465
0.0012351 -0.003353
0.0012464 -0.0033622
0.0012579 -0.0033714
0.0012696 -0.0033806
0.0012813 -0.0033899
0.0012933 -0.0033992
0.0013054 -0.0034086
0.0013098 -0.003412
0.0013177 -0.003418
0.0013302 -0.0034275
0.0013375 -0.003433
0.0013429 -0.003437
0.0013557 -0.0034465
0.0013687 -0.0034561
0.0013781 -0.0034629
0.0013819 -0.0034657
0.0013953 -0.0034753
0.0014089 -0.0034849
0.0014227 -0.0034946
0.0014367 -0.0035043
0.0014509 -0.0035141
0.0014518 -0.0035147
0.0014653 -0.0035238
0.0014799 -0.0035336
0.0014948 -0.0035434
0.0015099 -0.0035532
0.0015252 -0.0035631
0.0015407 -0.0035729
0.0015565 -0.0035827
0.0015588 -0.0035841
0.0015725 -0.0035925
0.0015888 -0.0036024
0.0015948 -0.0036059
0.0016053 -0.0036122
0.0016221 -0.003622
0.0016392 -0.0036318
0.0016477 -0.0036366
0.0016565 -0.0036416
0.0016741 -0.0036513
0.0016919 -0.003661
0.0017101 -0.0036707
0.0017286 -0.0036803
0.0017445 -0.0036885
0.0017473 -0.0036899
0.0017664 -0.0036995
0.0017858 -0.0037089
0.0018055 -0.0037183
0.0018255 -0.0037277
0.0018459 -0.0037369
0.0018666 -0.0037461
0.0018861 -0.0037545
0.0018876 -0.0037551
0.001909 -0.0037641
0.0019308 -0.0037729
0.0019341 -0.0037742
0.001953 -0.0037816
0.0019755 -0.0037902
0.0019985 -0.0037986
0.002005 -0.0038009
0.0020218 -0.0038068
0.0020455 -0.0038149
0.0020697 -0.0038228
0.0020943 -0.0038305
0.0021193 -0.0038379
0.0021355 -0.0038426
0.0021448 -0.0038452
0.0021708 -0.0038522
0.0021972 -0.0038589
0.0022241 -0.0038654
0.0022515 -0.0038715
0.0022795 -0.0038773
0.0023079 -0.0038828
0.0023285 -0.0038865
0.0023369 -0.003888
0.0023664 -0.0038927
0.0023946 -0.0038968
0.0023965 -0.003897
0.0024272 -0.0039009
0.0024584 -0.0039044
0.0024903 -0.0039073
0.0024925 -0.0039075
0.0025228 -0.0039098
0.0025559 -0.0039117
0.0025897 -0.003913
0.0026242 -0.0039137
0.0026593 -0.0039137
0.0026744 -0.0039135
0.0026952 -0.0039131
0.0027318 -0.0039117
0.0027691 -0.0039096
0.0028073 -0.0039066
0.0028462 -0.0039028
0.0028859 -0.0038981
0.0029265 -0.0038924
0.0029471 -0.0038891
0.0029679 -0.0038856
0.0030102 -0.0038779
0.0030413 -0.0038715
0.0030534 -0.0038689
0.0030976 -0.0038588
0.0031427 -0.0038474
0.003182 -0.0038366
0.0031888 -0.0038347
0.003236 -0.0038205
0.0032842 -0.0038048
0.0033334 -0.0037876
0.0033838 -0.0037687
0.0034354 -0.003748
0.0034463 -0.0037435
0.0034881 -0.0037255
0.0035421 -0.003701
0.0035973 -0.0036745
0.0036538 -0.0036457
0.0037117 -0.0036146
0.0037709 -0.0035811
0.0038316 -0.003545
0.0038492 -0.0035342
0.0038938 -0.0035061
0.0039575 -0.0034644
0.0039904 -0.003442
0.0040227 -0.0034196
0.0040896 -0.0033716
0.0041582 -0.0033202
0.0041788 -0.0033044
0.0042029 -0.0032855
0.0042285 -0.0032652
0.0042497 -0.0032481
0.0043006 -0.0032065
0.0043225 -0.0031881
0.0043745 -0.0031437
0.0043972 -0.0031239
0.0044504 -0.0030766
0.0044739 -0.0030554
0.0045283 -0.0030051
0.0045525 -0.0029823
0.0046077 -0.0029293
0.0046082 -0.0029288
0.0046333 -0.0029044
0.0046903 -0.0028475
0.0047162 -0.0028213
0.0047746 -0.002761
0.0048014 -0.0027328
0.0048612 -0.0026688
0.0048889 -0.0026386
0.0049502 -0.0025707
0.0049788 -0.0025384
0.0050416 -0.0024663
0.0050712 -0.0024317
0.0051356 -0.0023553
0.0051662 -0.0023183
0.0052322 -0.0022372
0.0052392 -0.0022285
0.0052639 -0.0021976
0.0053316 -0.0021117
0.0053644 -0.0020694
0.0054338 -0.0019784
0.0054644 -0.0019377
0.0054678 -0.0019332
0.0055391 -0.0018367
0.0055742 -0.0017884
0.0056474 -0.0016863
0.0056838 -0.0016346
0.0057589 -0.0015265
0.0057966 -0.0014713
0.0058073 -0.0014555
0.0058737 -0.0013568
0.0059128 -0.0012978
0.005992 -0.0011767
0.0060326 -0.0011137
0.006114 -0.0009855
0.006156 -0.00091825
0.0062397 -0.00078258
0.0062833 -0.00071078
0.0063693 -0.00056722
0.0064145 -0.00049058
0.0064731 -0.00039028
0.0065029 -0.00033872
0.0065499 -0.00025692
0.0066409 -9.6275e-005
0.0066896 -8.9713e-006
0.0067833 0.00016094
0.0068339 0.0002541
0.0069303 0.00043381
0.0069829 0.0005332
0.0070821 0.00072323
0.0071367 0.00082928
0.007239 0.0010302
0.0072958 0.0011434
0.0074011 0.0013559
0.0074602 0.0014765
0.0075445 0.0016506
0.0075688 0.0017012
0.0076302 0.0018299
0.0077422 0.0020674
0.0078061 0.0022046
0.0079216 0.0024557
0.0079361 0.0024874
0.0079882 0.002602
0.0081074 0.0028673
0.0081767 0.0030234
0.0082998 0.0033038
0.0083719 0.0034702
0.0084991 0.0037666
0.0085421 0.0038678
0.0085743 0.0039439
0.0087057 0.0042571
0.008784 0.004446
0.0089199 0.004777
0.0090016 0.0049783
0.009142 0.0053278
0.0092273 0.0055423
0.0093727 0.0059115
0.0094617 0.0061399
0.0096121 0.0065298
0.0097051 0.006773
0.0097515 0.0068951
0.0098608 0.0071846
0.0099579 0.0074435
0.010119 0.0078777
0.010221 0.0081534
0.010388 0.0086116
0.010494 0.0089047
0.010668 0.0093879
0.010779 0.0096998
0.010959 0.010209
0.011075 0.01054
0.011262 0.011077
0.011384 0.011428
0.011578 0.011993
0.011706 0.012367
0.012042 0.013357
0.012392 0.0144
0.012758 0.0155
0.01314 0.016658
0.013539 0.017871
0.013957 0.019146
0.014396 0.020481
0.014854 0.021871
0.015336 0.023323
0.015841 0.024827
0.016371 0.026378
0.016929 0.027976
0.017516 0.029606
0.018131 0.031251
0.018784 0.03291
0.019468 0.034542
0.020194 0.036134
0.020957 0.037635


==> plotting/kleinbergRenormedCubics/lattice_cubicFitsRenormed_bg1_aniso4.txt <==
0.00052941 -0.0010391
0.00053943 -0.0010508
0.00055722 -0.0010714
0.00058213 -0.0011002
0.0005903 -0.0011095
0.00060211 -0.0011231
0.00062312 -0.0011471
0.00065264 -0.0011807
0.00065697 -0.0011856
0.00066136 -0.0011905
0.00066234 -0.0011916
0.00066578 -0.0011955
0.00067025 -0.0012006
0.00067477 -0.0012057
0.00067638 -0.0012075
0.00067933 -0.0012108
0.00068394 -0.001216
0.00068859 -0.0012212
0.00069329 -0.0012265
0.00069805 -0.0012319
0.00070144 -0.0012357
0.00070285 -0.0012372
0.0007077 -0.0012427
0.0007126 -0.0012481
0.00071755 -0.0012537
0.00072255 -0.0012593
0.0007276 -0.0012649
0.00073271 -0.0012706
0.00073676 -0.0012751
0.00073788 -0.0012763
0.00074309 -0.0012821
0.00074837 -0.001288
0.00074841 -0.001288
0.00075369 -0.0012939
0.00075908 -0.0012999
0.00076453 -0.0013059
0.00076529 -0.0013067
0.00077003 -0.001312
0.00077559 -0.0013181
0.00078121 -0.0013243
0.0007869 -0.0013305
0.00079264 -0.0013369
0.00079551 -0.00134
0.00079845 -0.0013432
0.00080433 -0.0013497
0.00081027 -0.0013562
0.00081627 -0.0013628
0.00082235 -0.0013694
0.00082849 -0.0013761
0.00083469 -0.0013828
0.00083827 -0.0013867
0.00084097 -0.0013897
0.00084459 -0.0013936
0.00084732 -0.0013966
0.00085099 -0.0014005
0.00085242 -0.0014021
0.00085375 -0.0014035
0.00085745 -0.0014075
0.00086024 -0.0014106
0.00086399 -0.0014146
0.00086681 -0.0014177
0.0008706 -0.0014217
0.00087296 -0.0014243
0.00087346 -0.0014248
0.00087729 -0.001429
0.00088018 -0.0014321
0.00088406 -0.0014363
0.00088698 -0.0014394
0.0008909 -0.0014436
0.00089386 -0.0014468
0.00089783 -0.001451
0.00090082 -0.0014543
0.00090484 -0.0014586
0.00090786 -0.0014618
0.00090985 -0.0014639
0.00091192 -0.0014661
0.00091499 -0.0014694
0.0009191 -0.0014738
0.0009222 -0.0014771
0.00092635 -0.0014815
0.00092949 -0.0014849
0.0009337 -0.0014894
0.00093687 -0.0014927
0.00094113 -0.0014973
0.00094434 -0.0015007
0.00094865 -0.0015052
0.0009519 -0.0015087
0.00095626 -0.0015133
0.00095955 -0.0015168
0.0009623 -0.0015197
0.00096396 -0.0015215
0.00096729 -0.001525
0.00097176 -0.0015297
0.00097513 -0.0015332
0.00097965 -0.001538
0.00097971 -0.0015381
0.00098306 -0.0015416
0.00098764 -0.0015464
0.00099109 -0.00155
0.00099572 -0.0015549
0.00099922 -0.0015586
0.0010039 -0.0015635
0.0010051 -0.0015647
0.0010074 -0.0015672
0.0010122 -0.0015721
0.0010158 -0.0015759
0.0010206 -0.0015809
0.0010242 -0.0015847
0.0010291 -0.0015897
0.0010328 -0.0015936
0.0010377 -0.0015987
0.0010414 -0.0016026
0.0010464 -0.0016077
0.0010502 -0.0016116
0.0010507 -0.0016122
0.0010552 -0.0016169
0.001059 -0.0016208
0.0010641 -0.0016261
0.001068 -0.0016301
0.0010732 -0.0016354
0.0010771 -0.0016394
0.0010824 -0.0016448
0.0010863 -0.0016489
0.0010916 -0.0016544
0.0010956 -0.0016585
0.001101 -0.001664
0.0011051 -0.0016682
0.0011105 -0.0016737
0.0011147 -0.0016779
0.001116 -0.0016794
0.0011202 -0.0016836
0.0011244 -0.0016878
0.00113 -0.0016935
0.0011342 -0.0016978
0.0011378 -0.0017015
0.0011399 -0.0017036
0.0011441 -0.0017079
0.0011499 -0.0017137
0.0011542 -0.0017181
0.0011601 -0.001724
0.0011645 -0.0017284
0.0011696 -0.0017336
0.0011704 -0.0017344
0.0011748 -0.0017389
0.0011808 -0.0017449
0.0011853 -0.0017494
0.0011914 -0.0017555
0.0011959 -0.0017601
0.0012021 -0.0017662
0.0012067 -0.0017709
0.001213 -0.0017771
0.0012177 -0.0017818
0.001224 -0.001788
0.0012271 -0.0017911
0.0012287 -0.0017928
0.0012351 -0.0017991
0.00124 -0.0018039
0.0012464 -0.0018103
0.0012513 -0.0018152
0.0012579 -0.0018217
0.0012629 -0.0018266
0.0012696 -0.0018331
0.0012746 -0.0018381
0.0012813 -0.0018447
0.0012864 -0.0018497
0.0012933 -0.0018564
0.0012985 -0.0018615
0.0013054 -0.0018683
0.0013098 -0.0018725
0.0013107 -0.0018734
0.0013177 -0.0018802
0.0013231 -0.0018854
0.0013302 -0.0018923
0.0013356 -0.0018976
0.0013375 -0.0018994
0.0013429 -0.0019046
0.0013483 -0.0019099
0.0013557 -0.001917
0.0013612 -0.0019223
0.0013687 -0.0019295
0.0013743 -0.0019349
0.0013781 -0.0019385
0.0013819 -0.0019421
0.0013876 -0.0019476
0.0013953 -0.0019549
0.0014011 -0.0019605
0.0014089 -0.0019679
0.0014148 -0.0019735
0.0014227 -0.001981
0.0014287 -0.0019866
0.0014367 -0.0019942
0.0014428 -0.0019999
0.0014509 -0.0020076
0.0014518 -0.0020085
0.001457 -0.0020134
0.0014653 -0.0020211
0.0014716 -0.002027
0.0014799 -0.0020348
0.0014863 -0.0020408
0.0014948 -0.0020487
0.0015012 -0.0020547
0.0015099 -0.0020627
0.0015164 -0.0020688
0.0015252 -0.0020769
0.0015318 -0.002083
0.0015407 -0.0020912
0.0015475 -0.0020974
0.0015565 -0.0021057
0.0015588 -0.0021078
0.0015633 -0.0021119
0.0015725 -0.0021203
0.0015795 -0.0021267
0.0015888 -0.0021352
0.0015948 -0.0021406
0.0015958 -0.0021416
0.0016053 -0.0021502
0.0016125 -0.0021566
0.0016221 -0.0021653
0.0016294 -0.0021719
0.0016392 -0.0021807
0.0016465 -0.0021873
0.0016477 -0.0021883
0.0016565 -0.0021962
0.001664 -0.0022029
0.0016741 -0.0022119
0.0016817 -0.0022186
0.0016919 -0.0022277
0.0016997 -0.0022346
0.0017101 -0.0022438
0.001718 -0.0022507
0.0017286 -0.00226
0.0017366 -0.002267
0.0017445 -0.002274
0.0017473 -0.0022764
0.0017555 -0.0022835
0.0017664 -0.002293
0.0017747 -0.0023002
0.0017858 -0.0023098
0.0017942 -0.0023171
0.0018055 -0.0023268
0.001814 -0.0023341
0.0018255 -0.002344
0.0018342 -0.0023514
0.0018459 -0.0023614
0.0018547 -0.0023689
0.0018666 -0.0023789
0.0018756 -0.0023865
0.0018861 -0.0023954
0.0018876 -0.0023967
0.0018968 -0.0024044
0.001909 -0.0024147
0.0019183 -0.0024224
0.0019308 -0.0024328
0.0019341 -0.0024356
0.0019403 -0.0024407
0.001953 -0.0024512
0.0019626 -0.0024591
0.0019755 -0.0024698
0.0019853 -0.0024778
0.0019985 -0.0024886
0.002005 -0.0024939
0.0020084 -0.0024967
0.0020218 -0.0025076
0.0020319 -0.0025158
0.0020455 -0.0025268
0.0020558 -0.0025351
0.0020697 -0.0025462
0.0020802 -0.0025546
0.0020943 -0.0025658
0.002105 -0.0025743
0.0021193 -0.0025857
0.0021302 -0.0025943
0.0021355 -0.0025985
0.0021448 -0.0026058
0.0021559 -0.0026144
0.0021708 -0.0026261
0.0021821 -0.0026348
0.0021972 -0.0026466
0.0022087 -0.0026554
0.0022241 -0.0026673
0.0022358 -0.0026763
0.0022515 -0.0026883
0.0022634 -0.0026973
0.0022795 -0.0027094
0.0022916 -0.0027186
0.0023079 -0.0027308
0.0023202 -0.0027401
0.0023285 -0.0027462
0.0023369 -0.0027524
0.0023495 -0.0027618
0.0023664 -0.0027743
0.0023792 -0.0027837
0.0023946 -0.002795
0.0023965 -0.0027964
0.0024096 -0.0028059
0.0024272 -0.0028187
0.0024405 -0.0028283
0.0024584 -0.0028412
0.002472 -0.0028509
0.0024903 -0.0028639
0.0024925 -0.0028655
0.0025041 -0.0028738
0.0025228 -0.0028869
0.0025369 -0.0028968
0.0025559 -0.0029101
0.0025703 -0.0029201
0.0025897 -0.0029335
0.0026044 -0.0029436
0.0026242 -0.0029572
0.0026391 -0.0029674
0.0026593 -0.002981
0.0026744 -0.0029912
0.0026746 -0.0029913
0.0026952 -0.0030051
0.0027108 -0.0030155
0.0027318 -0.0030294
0.0027477 -0.0030399
0.0027691 -0.0030539
0.0027854 -0.0030645
0.0028073 -0.0030786
0.0028238 -0.0030893
0.0028462 -0.0031035
0.0028631 -0.0031143
0.0028859 -0.0031287
0.0029032 -0.0031395
0.0029265 -0.003154
0.0029441 -0.0031649
0.0029471 -0.0031667
0.0029679 -0.0031795
0.0029859 -0.0031905
0.0030102 -0.0032052
0.0030286 -0.0032163
0.0030413 -0.0032239
0.0030534 -0.0032311
0.0030722 -0.0032423
0.0030976 -0.0032572
0.0031168 -0.0032684
0.0031427 -0.0032834
0.0031623 -0.0032947
0.003182 -0.003306
0.0031888 -0.0033098
0.0032089 -0.0033212
0.003236 -0.0033364
0.0032565 -0.0033478
0.0032842 -0.0033631
0.0033051 -0.0033746
0.0033334 -0.0033899
0.0033549 -0.0034014
0.0033838 -0.0034169
0.0034058 -0.0034284
0.0034354 -0.0034439
0.0034463 -0.0034496
0.0034578 -0.0034555
0.0034881 -0.0034711
0.0035111 -0.0034827
0.0035421 -0.0034983
0.0035656 -0.00351
0.0035973 -0.0035256
0.0036214 -0.0035373
0.0036538 -0.003553
0.0036784 -0.0035647
0.0037117 -0.0035803
0.0037369 -0.0035921
0.0037709 -0.0036077
0.0037968 -0.0036195
0.0038316 -0.0036351
0.0038492 -0.0036429
0.0038581 -0.0036468
0.0038938 -0.0036624
0.0039209 -0.0036741
0.0039575 -0.0036897
0.0039852 -0.0037014
0.0039904 -0.0037035
0.0040227 -0.0037169
0.0040512 -0.0037285
0.0040896 -0.003744
0.0041188 -0.0037555
0.0041582 -0.0037709
0.0041881 -0.0037824
0.0042029 -0.003788
0.0042285 -0.0037976
0.0042591 -0.003809
0.0043006 -0.0038242
0.004332 -0.0038355
0.0043745 -0.0038504
0.0044068 -0.0038616
0.0044504 -0.0038764
0.0044836 -0.0038874
0.0045283 -0.003902
0.0045623 -0.0039129
0.0046077 -0.0039271
0.0046082 -0.0039273
0.0046432 -0.0039379
0.0046903 -0.0039521
0.0047262 -0.0039625
0.0047746 -0.0039764
0.0048114 -0.0039866
0.0048612 -0.0040001
0.004899 -0.0040101
0.0049502 -0.0040232
0.004989 -0.0040329
0.0050416 -0.0040456
0.0050815 -0.004055
0.0051356 -0.0040673
0.0051767 -0.0040764
0.0052322 -0.0040882
0.0052392 -0.0040896
0.0052745 -0.0040968
0.0053316 -0.0041081
0.0053751 -0.0041163
0.0054338 -0.004127
0.0054644 -0.0041324
0.0054786 -0.0041348
0.0055391 -0.0041448
0.0055851 -0.0041521
0.0056474 -0.0041614
0.0056948 -0.0041682
0.0057589 -0.0041768
0.0058073 -0.0041828
0.0058077 -0.0041829
0.0058737 -0.0041906
0.005924 -0.0041961
0.005992 -0.004203
0.0060438 -0.0042078
0.006114 -0.0042137
0.0061674 -0.0042177
0.0062397 -0.0042226
0.0062947 -0.0042258
0.0063693 -0.0042295
0.006426 -0.0042318
0.0064731 -0.0042334
0.0065029 -0.0042343
0.0065615 -0.0042357
0.0066409 -0.0042369
0.0067013 -0.0042372
0.0067833 -0.004237
0.0068457 -0.0042363
0.0069303 -0.0042345
0.0069947 -0.0042326
0.0070821 -0.0042292
0.0071487 -0.004226
0.007239 -0.0042209
0.0073078 -0.0042163
0.0074011 -0.0042093
0.0074723 -0.0042033
0.0075445 -0.0041966
0.0075688 -0.0041943
0.0076424 -0.0041867
0.0077422 -0.0041755
0.0078184 -0.0041663
0.0079216 -0.0041529
0.0079361 -0.0041509
0.0080005 -0.0041419
0.0081074 -0.004126
0.008189 -0.0041132
0.0082998 -0.0040947
0.0083843 -0.0040798
0.0084991 -0.0040586
0.0085421 -0.0040504
0.0085867 -0.0040417
0.0087057 -0.0040176
0.0087965 -0.0039984
0.0089199 -0.0039712
0.0090141 -0.0039496
0.009142 -0.0039192
0.0092398 -0.0038951
0.0093727 -0.0038613
0.0094741 -0.0038346
0.0096121 -0.0037972
0.0097175 -0.0037678
0.0097515 -0.0037582
0.0098608 -0.0037267
0.0099704 -0.0036944
0.010119 -0.0036494
0.010233 -0.0036141
0.010388 -0.0035651
0.010507 -0.0035268
0.010668 -0.0034736
0.010791 -0.0034321
0.010959 -0.0033746
0.011087 -0.0033299
0.011262 -0.0032681
0.011396 -0.0032202
0.011578 -0.0031541
0.011718 -0.0031029
0.011788 -0.0030768
0.011908 -0.0030325
0.012053 -0.002978
0.012251 -0.0029033
0.012403 -0.0028458
0.012561 -0.002786
0.01261 -0.0027672
0.012769 -0.0027067
0.012985 -0.0026243
0.013151 -0.0025611
0.013377 -0.0024753
0.01355 -0.0024099
0.013785 -0.0023221
0.013787 -0.0023213
0.013968 -0.0022544
0.014215 -0.002164
0.014405 -0.0020959
0.014665 -0.0020044
0.014864 -0.0019362
0.015136 -0.0018457
0.015345 -0.0017784
0.01563 -0.0016901
0.015848 -0.0016258
0.016148 -0.0015423
0.016336 -0.001493
0.016379 -0.0014819
0.016693 -0.0014062
0.016935 -0.0013532
0.017266 -0.0012887
0.017521 -0.0012458
0.017868 -0.0011973
0.018137 -0.0011682
0.018505 -0.0011413
0.018787 -0.0011312
0.019174 -0.0011331
0.019472 -0.0011479
0.019879 -0.0011875
0.020194 -0.0012345
0.020625 -0.001323
0.020957 -0.0014114


==> plotting/kleinbergRenormedCubics/lattice_cubicFitsRenormed_bg1_aniso45.3.txt <==
0.00065264 -0.0028911
0.00065697 -0.0028954
0.00066136 -0.0028998
0.00066578 -0.0029043
0.00067025 -0.0029088
0.00067477 -0.0029133
0.00067933 -0.0029178
0.00068394 -0.0029224
0.00068859 -0.002927
0.00069329 -0.0029316
0.00069805 -0.0029363
0.00070285 -0.002941
0.0007077 -0.0029457
0.0007126 -0.0029505
0.00071755 -0.0029553
0.00072255 -0.0029602
0.0007276 -0.002965
0.00073271 -0.0029699
0.00073788 -0.0029749
0.00074309 -0.0029799
0.00074837 -0.0029849
0.00075369 -0.0029899
0.00075908 -0.002995
0.00076453 -0.0030001
0.00077003 -0.0030053
0.00077559 -0.0030105
0.00078121 -0.0030157
0.0007869 -0.003021
0.00079264 -0.0030263
0.00079845 -0.0030316
0.00080433 -0.003037
0.00081027 -0.0030424
0.00081627 -0.0030478
0.00082235 -0.0030533
0.00082849 -0.0030588
0.00083469 -0.0030644
0.00084097 -0.00307
0.00084732 -0.0030756
0.00085375 -0.0030813
0.00086024 -0.003087
0.00086681 -0.0030928
0.00087346 -0.0030985
0.00088018 -0.0031044
0.00088698 -0.0031102
0.00089386 -0.0031161
0.00090082 -0.0031221
0.00090786 -0.003128
0.00091499 -0.0031341
0.0009222 -0.0031401
0.00092949 -0.0031462
0.00093687 -0.0031523
0.00094434 -0.0031585
0.0009519 -0.0031647
0.00095955 -0.0031709
0.00096729 -0.0031772
0.00097513 -0.0031835
0.00098306 -0.0031899
0.00099109 -0.0031963
0.00099922 -0.0032027
0.0010074 -0.0032092
0.0010158 -0.0032157
0.0010242 -0.0032222
0.0010328 -0.0032288
0.0010414 -0.0032354
0.0010502 -0.003242
0.001059 -0.0032487
0.001068 -0.0032554
0.0010771 -0.0032622
0.0010863 -0.0032689
0.0010956 -0.0032758
0.0011051 -0.0032826
0.0011147 -0.0032895
0.0011244 -0.0032964
0.0011342 -0.0033033
0.0011441 -0.0033103
0.0011542 -0.0033173
0.0011645 -0.0033243
0.0011748 -0.0033314
0.0011853 -0.0033384
0.0011959 -0.0033455
0.0012067 -0.0033527
0.0012177 -0.0033598
0.0012287 -0.003367
0.00124 -0.0033742
0.0012513 -0.0033814
0.0012629 -0.0033886
0.0012746 -0.0033958
0.0012864 -0.0034031
0.0012985 -0.0034104
0.0013107 -0.0034176
0.0013231 -0.0034249
0.0013356 -0.0034322
0.0013483 -0.0034395
0.0013612 -0.0034468
0.0013743 -0.0034541
0.0013876 -0.0034614
0.0014011 -0.0034687
0.0014148 -0.003476
0.0014287 -0.0034833
0.0014428 -0.0034905
0.001457 -0.0034978
0.0014716 -0.003505
0.0014863 -0.0035122
0.0015012 -0.0035194
0.0015164 -0.0035265
0.0015318 -0.0035336
0.0015475 -0.0035407
0.0015633 -0.0035477
0.0015795 -0.0035547
0.0015958 -0.0035616
0.0016125 -0.0035685
0.0016294 -0.0035753
0.0016465 -0.003582
0.001664 -0.0035887
0.0016817 -0.0035953
0.0016997 -0.0036017
0.001718 -0.0036081
0.0017366 -0.0036144
0.0017555 -0.0036206
0.0017747 -0.0036267
0.0017942 -0.0036326
0.001814 -0.0036384
0.0018342 -0.0036441
0.0018547 -0.0036496
0.0018756 -0.0036549
0.0018968 -0.0036601
0.0019183 -0.003665
0.0019403 -0.0036698
0.0019626 -0.0036744
0.0019853 -0.0036787
0.0020084 -0.0036829
0.0020319 -0.0036867
0.0020558 -0.0036903
0.0020802 -0.0036936
0.002105 -0.0036967
0.0021302 -0.0036994
0.0021559 -0.0037018
0.0021821 -0.0037038
0.0022087 -0.0037055
0.0022358 -0.0037067
0.0022634 -0.0037076
0.0022916 -0.003708
0.0023202 -0.003708
0.0023495 -0.0037074
0.0023792 -0.0037064
0.0024096 -0.0037048
0.0024405 -0.0037027
0.002472 -0.0036999
0.0025041 -0.0036965
0.0025369 -0.0036925
0.0025703 -0.0036877
0.0026044 -0.0036823
0.0026391 -0.003676
0.0026746 -0.0036689
0.0027108 -0.003661
0.0027477 -0.0036521
0.0027854 -0.0036423
0.0028238 -0.0036314
0.0028631 -0.0036195
0.0029032 -0.0036065
0.0029441 -0.0035923
0.0029859 -0.0035769
0.0030286 -0.0035601
0.0030722 -0.003542
0.0031168 -0.0035224
0.0031623 -0.0035013
0.0032089 -0.0034786
0.0032565 -0.0034542
0.0033051 -0.003428
0.0033549 -0.0033999
0.0034058 -0.0033699
0.0034578 -0.0033377
0.0035111 -0.0033034
0.0035656 -0.0032667
0.0036214 -0.0032276
0.0036784 -0.0031859
0.0037369 -0.0031416
0.0037968 -0.0030943
0.0038581 -0.003044
0.0039209 -0.0029906
0.0039852 -0.0029338
0.0040512 -0.0028734
0.0041188 -0.0028094
0.0041788 -0.0027506
0.0041881 -0.0027414
0.0042497 -0.0026789
0.0042591 -0.0026692
0.0043225 -0.0026028
0.004332 -0.0025927
0.0043972 -0.0025221
0.0044068 -0.0025115
0.0044739 -0.0024365
0.0044836 -0.0024255
0.0045525 -0.0023458
0.0045623 -0.0023343
0.0046333 -0.0022496
0.0046432 -0.0022377
0.0047162 -0.0021477
0.0047262 -0.0021353
0.0048014 -0.0020398
0.0048114 -0.0020268
0.0048889 -0.0019255
0.004899 -0.0019119
0.0049788 -0.0018044
0.004989 -0.0017903
0.0050712 -0.0016761
0.0050815 -0.0016615
0.0051662 -0.0015403
0.0051767 -0.0015251
0.0052639 -0.0013965
0.0052745 -0.0013807
0.0053644 -0.0012443
0.0053751 -0.0012278
0.0054678 -0.0010831
0.0054786 -0.001066
0.0055742 -0.00091244
0.0055851 -0.00089476
0.0056838 -0.00073179
0.0056948 -0.00071346
0.0057966 -0.00054057
0.0058077 -0.00052155
0.0059128 -0.00033813
0.005924 -0.00031843
0.0060326 -0.00012384
0.0060438 -0.00010342
0.006156 0.00010302
0.0061674 0.00012416
0.0062833 0.00034318
0.0062947 0.00036506
0.0064145 0.00059743
0.006426 0.00062007
0.0065499 0.0008666
0.0065615 0.00089002
0.0066896 0.0011516
0.0067013 0.0011758
0.0068339 0.0014533
0.0068457 0.0014783
0.0069829 0.0017728
0.0069947 0.0017986
0.0071367 0.0021111
0.0071487 0.0021378
0.0072958 0.0024694
0.0073078 0.0024968
0.0074602 0.0028487
0.0074723 0.002877
0.0076302 0.0032506
0.0076424 0.0032796
0.0078061 0.0036761
0.0078184 0.003706
0.0079882 0.0041268
0.0080005 0.0041576
0.0081767 0.0046041
0.008189 0.0046358
0.0083719 0.0051098
0.0083843 0.0051422
0.0085743 0.0056454
0.0085867 0.0056787
0.008784 0.0062127
0.0087965 0.0062468
0.0090016 0.0068137
0.0090141 0.0068486
0.0092273 0.0074502
0.0092398 0.0074858
0.0094617 0.0081244
0.0094741 0.0081607
0.0097051 0.0088385
0.0097175 0.0088753
0.0099579 0.0095946
0.0099704 0.0096321
0.010221 0.010395
0.010233 0.010433
0.010494 0.011243
0.010507 0.011281
0.010779 0.01214
0.010791 0.012179
0.011075 0.013089
0.011087 0.013129
0.011384 0.014093
0.011396 0.014133
0.011706 0.015155
0.011718 0.015194
0.012042 0.016277
0.012392 0.017461
0.012758 0.018713
0.01314 0.020032
0.013539 0.021419
0.013957 0.02288
0.014396 0.024418
0.014854 0.026025
0.015336 0.027713
0.015841 0.029472
0.016371 0.031299
0.016929 0.033198
0.017516 0.035157
0.018131 0.03716
0.018784 0.039213
0.019468 0.041275
0.020194 0.043344
0.020957 0.045367


==> plotting/kleinbergRenormedCubics/lattice_cubicFitsRenormed_bg1_aniso5.66.txt <==
0.00065264 -0.0015995
0.00065697 -0.001604
0.00066136 -0.0016085
0.00066578 -0.001613
0.00067025 -0.0016176
0.00067477 -0.0016223
0.00067933 -0.001627
0.00068394 -0.0016317
0.00068859 -0.0016365
0.00069329 -0.0016413
0.00069805 -0.0016462
0.00070285 -0.0016511
0.0007077 -0.001656
0.0007126 -0.001661
0.00071755 -0.0016661
0.00072255 -0.0016712
0.0007276 -0.0016763
0.00073271 -0.0016815
0.00073788 -0.0016867
0.00074309 -0.001692
0.00074837 -0.0016974
0.00075369 -0.0017028
0.00075908 -0.0017082
0.00076453 -0.0017137
0.00077003 -0.0017193
0.00077559 -0.0017249
0.00078121 -0.0017305
0.0007869 -0.0017363
0.00079264 -0.001742
0.00079845 -0.0017479
0.00080433 -0.0017537
0.00081027 -0.0017597
0.00081627 -0.0017657
0.00082235 -0.0017718
0.00082849 -0.0017779
0.00083469 -0.0017841
0.00084097 -0.0017903
0.00084732 -0.0017966
0.00085375 -0.001803
0.00086024 -0.0018094
0.00086681 -0.0018159
0.00087346 -0.0018225
0.00088018 -0.0018291
0.00088698 -0.0018358
0.00089386 -0.0018426
0.00090082 -0.0018494
0.00090786 -0.0018564
0.00091499 -0.0018633
0.0009222 -0.0018704
0.00092949 -0.0018775
0.00093687 -0.0018847
0.00094434 -0.001892
0.0009519 -0.0018993
0.00095955 -0.0019068
0.00096729 -0.0019143
0.00097513 -0.0019219
0.00098306 -0.0019295
0.00099109 -0.0019373
0.00099922 -0.0019451
0.0010074 -0.001953
0.0010158 -0.001961
0.0010242 -0.0019691
0.0010328 -0.0019773
0.0010414 -0.0019855
0.0010502 -0.0019939
0.001059 -0.0020023
0.001068 -0.0020108
0.0010771 -0.0020194
0.0010863 -0.0020281
0.0010956 -0.002037
0.0011051 -0.0020459
0.0011147 -0.0020549
0.0011244 -0.002064
0.0011342 -0.0020732
0.0011441 -0.0020825
0.0011542 -0.0020919
0.0011645 -0.0021014
0.0011748 -0.002111
0.0011853 -0.0021207
0.0011959 -0.0021305
0.0012067 -0.0021405
0.0012177 -0.0021505
0.0012287 -0.0021607
0.00124 -0.002171
0.0012513 -0.0021814
0.0012629 -0.0021919
0.0012746 -0.0022025
0.0012864 -0.0022133
0.0012985 -0.0022241
0.0013107 -0.0022351
0.0013231 -0.0022462
0.0013356 -0.0022575
0.0013483 -0.0022689
0.0013612 -0.0022804
0.0013743 -0.002292
0.0013876 -0.0023038
0.0014011 -0.0023157
0.0014148 -0.0023278
0.0014287 -0.00234
0.0014428 -0.0023523
0.001457 -0.0023648
0.0014716 -0.0023774
0.0014863 -0.0023902
0.0015012 -0.0024031
0.0015164 -0.0024161
0.0015318 -0.0024294
0.0015475 -0.0024427
0.0015633 -0.0024563
0.0015795 -0.00247
0.0015958 -0.0024838
0.0016125 -0.0024978
0.0016294 -0.002512
0.0016465 -0.0025263
0.001664 -0.0025409
0.0016817 -0.0025555
0.0016997 -0.0025704
0.001718 -0.0025854
0.0017366 -0.0026006
0.0017555 -0.002616
0.0017747 -0.0026316
0.0017942 -0.0026474
0.001814 -0.0026633
0.0018342 -0.0026794
0.0018547 -0.0026958
0.0018756 -0.0027123
0.0018968 -0.002729
0.0019183 -0.0027459
0.0019403 -0.002763
0.0019626 -0.0027803
0.0019853 -0.0027978
0.0020084 -0.0028155
0.0020319 -0.0028334
0.0020558 -0.0028515
0.0020802 -0.0028698
0.002105 -0.0028883
0.0021302 -0.0029071
0.0021559 -0.0029261
0.0021821 -0.0029452
0.0022087 -0.0029646
0.0022358 -0.0029842
0.0022634 -0.0030041
0.0022916 -0.0030241
0.0023202 -0.0030444
0.0023495 -0.0030649
0.0023792 -0.0030856
0.0024096 -0.0031065
0.0024405 -0.0031277
0.002472 -0.0031491
0.0025041 -0.0031707
0.0025369 -0.0031926
0.0025703 -0.0032146
0.0026044 -0.0032369
0.0026391 -0.0032594
0.0026746 -0.0032821
0.0027108 -0.0033051
0.0027477 -0.0033282
0.0027854 -0.0033516
0.0028238 -0.0033752
0.0028631 -0.003399
0.0029032 -0.003423
0.0029441 -0.0034472
0.0029859 -0.0034716
0.0030286 -0.0034962
0.0030722 -0.003521
0.0031168 -0.0035459
0.0031623 -0.003571
0.0032089 -0.0035963
0.0032565 -0.0036218
0.0033051 -0.0036474
0.0033549 -0.0036731
0.0034058 -0.0036989
0.0034578 -0.0037248
0.0035111 -0.0037509
0.0035656 -0.003777
0.0036214 -0.0038032
0.0036784 -0.0038294
0.0037369 -0.0038556
0.0037968 -0.0038818
0.0038581 -0.0039081
0.0039209 -0.0039342
0.0039852 -0.0039603
0.0040512 -0.0039863
0.0041188 -0.0040121
0.0041788 -0.0040343
0.0041881 -0.0040377
0.0042497 -0.0040598
0.0042591 -0.0040632
0.0043225 -0.0040851
0.004332 -0.0040883
0.0043972 -0.0041101
0.0044068 -0.0041132
0.0044739 -0.0041347
0.0044836 -0.0041377
0.0045525 -0.0041589
0.0045623 -0.0041618
0.0046333 -0.0041826
0.0046432 -0.0041854
0.0047162 -0.0042058
0.0047262 -0.0042085
0.0048014 -0.0042284
0.0048114 -0.004231
0.0048889 -0.0042504
0.004899 -0.0042529
0.0049788 -0.0042716
0.004989 -0.0042739
0.0050712 -0.004292
0.0050815 -0.0042942
0.0051662 -0.0043115
0.0051767 -0.0043135
0.0052639 -0.0043299
0.0052745 -0.0043318
0.0053644 -0.0043473
0.0053751 -0.004349
0.0054678 -0.0043634
0.0054786 -0.0043649
0.0055742 -0.0043781
0.0055851 -0.0043795
0.0056838 -0.0043913
0.0056948 -0.0043926
0.0057966 -0.0044029
0.0058077 -0.004404
0.0059128 -0.0044127
0.005924 -0.0044135
0.0060326 -0.0044205
0.0060438 -0.0044211
0.006156 -0.0044262
0.0061674 -0.0044266
0.0062833 -0.0044295
0.0062947 -0.0044297
0.0064145 -0.0044302
0.006426 -0.0044302
0.0065499 -0.0044282
0.0065615 -0.0044279
0.0066896 -0.0044231
0.0067013 -0.0044225
0.0068339 -0.0044146
0.0068457 -0.0044138
0.0069829 -0.0044025
0.0069947 -0.0044014
0.0071367 -0.0043865
0.0071487 -0.0043852
0.0072958 -0.0043663
0.0073078 -0.0043646
0.0074602 -0.0043413
0.0074723 -0.0043393
0.0076302 -0.0043113
0.0076424 -0.004309
0.0078061 -0.0042758
0.0078184 -0.0042732
0.0079882 -0.0042343
0.0080005 -0.0042314
0.0081767 -0.0041864
0.008189 -0.0041831
0.0083719 -0.0041314
0.0083843 -0.0041277
0.0085743 -0.0040687
0.0085867 -0.0040647
0.008784 -0.0039978
0.0087965 -0.0039934
0.0090016 -0.0039178
0.0090141 -0.003913
0.0092273 -0.0038281
0.0092398 -0.0038229
0.0094617 -0.0037277
0.0094741 -0.0037221
0.0097051 -0.0036158
0.0097175 -0.0036098
0.0099579 -0.0034913
0.0099704 -0.003485
0.010221 -0.0033533
0.010233 -0.0033466
0.010494 -0.0032006
0.010507 -0.0031935
0.010779 -0.0030318
0.010791 -0.0030243
0.011075 -0.0028457
0.011087 -0.0028378
0.011384 -0.0026407
0.011396 -0.0026325
0.011706 -0.0024152
0.011718 -0.0024067
0.012042 -0.0021675
0.012392 -0.0018959
0.012758 -0.0015978
0.01314 -0.0012713
0.013539 -0.00091466
0.013957 -0.00052419
0.014396 -9.6745e-005
0.014854 0.00036846
0.015336 0.00087789
0.015841 0.0014325
0.016371 0.002036
0.016929 0.0026948
0.017516 0.0034111
0.018131 0.004187
0.018784 0.005035
0.019468 0.0059497
0.020194 0.0069458
0.020957 0.0080178


==> plotting/kleinbergRenormedCubics/lattice_cubicFitsRenormed_bg1_aniso64.txt <==
0.00065264 -0.0031047
0.00065697 -0.0031084
0.00066136 -0.0031121
0.00066578 -0.0031159
0.00067025 -0.0031196
0.00067477 -0.0031234
0.00067933 -0.0031272
0.00068394 -0.003131
0.00068859 -0.0031349
0.00069329 -0.0031387
0.00069805 -0.0031426
0.00070285 -0.0031466
0.0007077 -0.0031505
0.0007126 -0.0031545
0.00071755 -0.0031585
0.00072255 -0.0031625
0.0007276 -0.0031665
0.00073271 -0.0031706
0.00073788 -0.0031747
0.00074309 -0.0031788
0.00074837 -0.0031829
0.00075369 -0.0031871
0.00075908 -0.0031913
0.00076453 -0.0031955
0.00077003 -0.0031997
0.00077559 -0.003204
0.00078121 -0.0032083
0.0007869 -0.0032126
0.00079264 -0.0032169
0.00079845 -0.0032213
0.00080433 -0.0032257
0.00081027 -0.0032301
0.00081627 -0.0032345
0.00082235 -0.0032389
0.00082849 -0.0032434
0.00083469 -0.0032479
0.00084097 -0.0032524
0.00084732 -0.003257
0.00085375 -0.0032616
0.00086024 -0.0032662
0.00086681 -0.0032708
0.00087346 -0.0032754
0.00088018 -0.0032801
0.00088698 -0.0032847
0.00089386 -0.0032894
0.00090082 -0.0032942
0.00090786 -0.0032989
0.00091499 -0.0033037
0.0009222 -0.0033085
0.00092949 -0.0033133
0.00093687 -0.0033181
0.00094434 -0.0033229
0.0009519 -0.0033278
0.00095955 -0.0033327
0.00096729 -0.0033376
0.00097513 -0.0033425
0.00098306 -0.0033474
0.00099109 -0.0033524
0.00099922 -0.0033573
0.0010074 -0.0033623
0.0010158 -0.0033673
0.0010242 -0.0033723
0.0010328 -0.0033773
0.0010414 -0.0033824
0.0010502 -0.0033874
0.001059 -0.0033925
0.001068 -0.0033975
0.0010771 -0.0034026
0.0010863 -0.0034077
0.0010956 -0.0034128
0.0011051 -0.0034179
0.0011147 -0.0034229
0.0011244 -0.003428
0.0011342 -0.0034331
0.0011441 -0.0034382
0.0011542 -0.0034433
0.0011645 -0.0034484
0.0011748 -0.0034535
0.0011853 -0.0034586
0.0011959 -0.0034636
0.0012067 -0.0034687
0.0012177 -0.0034738
0.0012287 -0.0034788
0.00124 -0.0034838
0.0012513 -0.0034888
0.0012629 -0.0034938
0.0012746 -0.0034987
0.0012864 -0.0035037
0.0012985 -0.0035086
0.0013107 -0.0035134
0.0013231 -0.0035183
0.0013356 -0.0035231
0.0013483 -0.0035278
0.0013612 -0.0035326
0.0013743 -0.0035372
0.0013876 -0.0035419
0.0014011 -0.0035464
0.0014148 -0.0035509
0.0014287 -0.0035554
0.0014428 -0.0035598
0.001457 -0.0035641
0.0014716 -0.0035683
0.0014863 -0.0035725
0.0015012 -0.0035766
0.0015164 -0.0035805
0.0015318 -0.0035844
0.0015475 -0.0035882
0.0015633 -0.0035919
0.0015795 -0.0035955
0.0015958 -0.0035989
0.0016125 -0.0036022
0.0016294 -0.0036054
0.0016465 -0.0036084
0.001664 -0.0036113
0.0016817 -0.0036141
0.0016997 -0.0036166
0.001718 -0.003619
0.0017366 -0.0036212
0.0017555 -0.0036232
0.0017747 -0.003625
0.0017942 -0.0036266
0.001814 -0.003628
0.0018342 -0.0036291
0.0018547 -0.00363
0.0018756 -0.0036306
0.0018968 -0.0036309
0.0019183 -0.003631
0.0019403 -0.0036307
0.0019626 -0.0036301
0.0019853 -0.0036292
0.0020084 -0.0036279
0.0020319 -0.0036262
0.0020558 -0.0036242
0.0020802 -0.0036217
0.002105 -0.0036188
0.0021302 -0.0036155
0.0021559 -0.0036117
0.0021821 -0.0036074
0.0022087 -0.0036026
0.0022358 -0.0035972
0.0022634 -0.0035912
0.0022916 -0.0035847
0.0023202 -0.0035775
0.0023495 -0.0035696
0.0023792 -0.0035611
0.0024096 -0.0035518
0.0024405 -0.0035418
0.002472 -0.003531
0.0025041 -0.0035193
0.0025369 -0.0035068
0.0025703 -0.0034933
0.0026044 -0.0034789
0.0026391 -0.0034634
0.0026746 -0.0034469
0.0027108 -0.0034293
0.0027477 -0.0034105
0.0027854 -0.0033904
0.0028238 -0.0033691
0.0028631 -0.0033464
0.0029032 -0.0033223
0.0029441 -0.0032967
0.0029859 -0.0032696
0.0030286 -0.0032408
0.0030722 -0.0032103
0.0031168 -0.0031779
0.0031623 -0.0031437
0.0032089 -0.0031075
0.0032565 -0.0030692
0.0033051 -0.0030287
0.0033549 -0.0029858
0.0034058 -0.0029406
0.0034578 -0.0028928
0.0035111 -0.0028423
0.0035656 -0.002789
0.0036214 -0.0027327
0.0036784 -0.0026733
0.0037369 -0.0026107
0.0037968 -0.0025446
0.0038581 -0.0024748
0.0039209 -0.0024013
0.0039852 -0.0023238
0.0040512 -0.002242
0.0041188 -0.0021558
0.0041788 -0.0020772
0.0041881 -0.0020649
0.0042497 -0.0019819
0.0042591 -0.0019691
0.0043225 -0.0018814
0.004332 -0.001868
0.0043972 -0.0017754
0.0044068 -0.0017616
0.0044739 -0.0016637
0.0044836 -0.0016493
0.0045525 -0.0015459
0.0045623 -0.001531
0.0046333 -0.0014217
0.0046432 -0.0014063
0.0047162 -0.0012908
0.0047262 -0.0012749
0.0048014 -0.0011528
0.0048114 -0.0011363
0.0048889 -0.0010074
0.004899 -0.00099021
0.0049788 -0.00085399
0.004989 -0.00083623
0.0050712 -0.00069228
0.0050815 -0.00067389
0.0051662 -0.00052177
0.0051767 -0.00050273
0.0052639 -0.00034198
0.0052745 -0.00032227
0.0053644 -0.00015238
0.0053751 -0.00013199
0.0054678 4.7577e-005
0.0054786 6.8663e-005
0.0055742 0.00025847
0.0055851 0.00028027
0.0056838 0.00048093
0.0056948 0.00050346
0.0057966 0.00071559
0.0058077 0.00073888
0.0059128 0.00096316
0.005924 0.00098722
0.0060326 0.0012244
0.0060438 0.0012492
0.006156 0.0015
0.0061674 0.0015257
0.0062833 0.0017909
0.0062947 0.0018174
0.0064145 0.002098
0.006426 0.0021253
0.0065499 0.0024221
0.0065615 0.0024502
0.0066896 0.0027643
0.0067013 0.0027933
0.0068339 0.0031256
0.0068457 0.0031554
0.0069829 0.0035071
0.0069947 0.0035378
0.0071367 0.00391
0.0071487 0.0039417
0.0072958 0.0043356
0.0073078 0.0043681
0.0074602 0.0047851
0.0074723 0.0048186
0.0076302 0.0052601
0.0076424 0.0052944
0.0078061 0.0057619
0.0078184 0.0057972
0.0079882 0.0062921
0.0080005 0.0063283
0.0081767 0.0068525
0.008189 0.0068895
0.0083719 0.0074447
0.0083843 0.0074827
0.0085743 0.0080707
0.0085867 0.0081095
0.008784 0.0087322
0.0087965 0.0087719
0.0090016 0.0094317
0.0090141 0.0094722
0.0092273 0.010171
0.0092398 0.010212
0.0094617 0.010952
0.0094741 0.010994
0.0097051 0.011778
0.0097175 0.011821
0.0099579 0.012651
0.0099704 0.012694
0.010221 0.013574
0.010233 0.013617
0.010494 0.014548
0.010507 0.014593
0.010779 0.015578
0.010791 0.015623
0.011075 0.016665
0.011087 0.016711
0.011384 0.017814
0.011396 0.017859
0.011706 0.019026
0.011718 0.01907
0.012042 0.020304
0.012392 0.02165
0.012758 0.02307
0.01314 0.024565
0.013539 0.026133
0.013957 0.027782
0.014396 0.029513
0.014854 0.031319
0.015336 0.033211
0.015841 0.035178
0.016371 0.037217
0.016929 0.039331
0.017516 0.041504
0.018131 0.043719
0.018784 0.045981
0.019468 0.048242
0.020194 0.050499
0.020957 0.052692


==> plotting/kleinbergRenormedCubics/lattice_cubicFitsRenormed_bg1_aniso8.txt <==
0.00052941 -0.0017657
0.00053943 -0.0017774
0.00055722 -0.0017982
0.00058213 -0.0018271
0.0005903 -0.0018365
0.00060211 -0.0018501
0.00062312 -0.0018743
0.00065264 -0.0019079
0.00066234 -0.001919
0.00067638 -0.0019349
0.00070144 -0.0019631
0.00073676 -0.0020026
0.00074841 -0.0020155
0.00076529 -0.0020342
0.00079551 -0.0020674
0.00083827 -0.002114
0.00084459 -0.0021209
0.00085099 -0.0021278
0.00085242 -0.0021293
0.00085745 -0.0021347
0.00086399 -0.0021418
0.0008706 -0.0021489
0.00087296 -0.0021514
0.00087729 -0.0021561
0.00088406 -0.0021633
0.0008909 -0.0021706
0.00089783 -0.002178
0.00090484 -0.0021855
0.00090985 -0.0021908
0.00091192 -0.002193
0.0009191 -0.0022007
0.00092635 -0.0022083
0.0009337 -0.0022161
0.00094113 -0.0022239
0.00094865 -0.0022319
0.00095626 -0.0022399
0.0009623 -0.0022462
0.00096396 -0.0022479
0.00097176 -0.0022561
0.00097965 -0.0022643
0.00097971 -0.0022644
0.00098764 -0.0022727
0.00099572 -0.0022811
0.0010039 -0.0022896
0.0010051 -0.0022908
0.0010122 -0.0022981
0.0010206 -0.0023068
0.0010291 -0.0023156
0.0010377 -0.0023244
0.0010464 -0.0023333
0.0010507 -0.0023378
0.0010552 -0.0023424
0.0010641 -0.0023515
0.0010732 -0.0023607
0.0010824 -0.00237
0.0010916 -0.0023794
0.001101 -0.0023889
0.0011105 -0.0023985
0.001116 -0.002404
0.0011202 -0.0024081
0.00113 -0.0024179
0.0011378 -0.0024258
0.0011399 -0.0024278
0.0011499 -0.0024378
0.0011601 -0.0024479
0.0011696 -0.0024574
0.0011704 -0.0024581
0.0011808 -0.0024684
0.0011914 -0.0024788
0.0012021 -0.0024894
0.001213 -0.0025
0.001224 -0.0025107
0.0012271 -0.0025138
0.0012351 -0.0025216
0.0012464 -0.0025326
0.0012579 -0.0025437
0.0012696 -0.0025549
0.0012813 -0.0025662
0.0012933 -0.0025776
0.0013054 -0.0025892
0.0013098 -0.0025933
0.0013177 -0.0026009
0.0013302 -0.0026127
0.0013375 -0.0026195
0.0013429 -0.0026246
0.0013557 -0.0026366
0.0013687 -0.0026488
0.0013781 -0.0026575
0.0013819 -0.0026611
0.0013953 -0.0026735
0.0014089 -0.0026861
0.0014227 -0.0026988
0.0014367 -0.0027116
0.0014509 -0.0027246
0.0014518 -0.0027255
0.0014653 -0.0027377
0.0014799 -0.002751
0.0014948 -0.0027643
0.0015099 -0.0027778
0.0015252 -0.0027915
0.0015407 -0.0028053
0.0015565 -0.0028193
0.0015588 -0.0028213
0.0015725 -0.0028333
0.0015888 -0.0028476
0.0015948 -0.0028528
0.0016053 -0.002862
0.0016221 -0.0028765
0.0016392 -0.0028912
0.0016477 -0.0028985
0.0016565 -0.002906
0.0016741 -0.002921
0.0016919 -0.0029361
0.0017101 -0.0029514
0.0017286 -0.0029669
0.0017445 -0.0029802
0.0017473 -0.0029825
0.0017664 -0.0029982
0.0017858 -0.0030142
0.0018055 -0.0030302
0.0018255 -0.0030465
0.0018459 -0.0030629
0.0018666 -0.0030794
0.0018861 -0.003095
0.0018876 -0.0030962
0.001909 -0.003113
0.0019308 -0.0031301
0.0019341 -0.0031327
0.001953 -0.0031473
0.0019755 -0.0031646
0.0019985 -0.0031822
0.002005 -0.0031872
0.0020218 -0.0031999
0.0020455 -0.0032177
0.0020697 -0.0032357
0.0020943 -0.0032539
0.0021193 -0.0032722
0.0021355 -0.003284
0.0021448 -0.0032907
0.0021708 -0.0033094
0.0021972 -0.0033282
0.0022241 -0.0033471
0.0022515 -0.0033662
0.0022795 -0.0033855
0.0023079 -0.0034049
0.0023285 -0.0034188
0.0023369 -0.0034244
0.0023664 -0.0034441
0.0023946 -0.0034627
0.0023965 -0.003464
0.0024272 -0.0034839
0.0024584 -0.003504
0.0024903 -0.0035243
0.0024925 -0.0035256
0.0025228 -0.0035446
0.0025559 -0.0035651
0.0025897 -0.0035856
0.0026242 -0.0036063
0.0026593 -0.0036271
0.0026744 -0.0036359
0.0026952 -0.003648
0.0027318 -0.0036689
0.0027691 -0.0036899
0.0028073 -0.003711
0.0028462 -0.0037321
0.0028859 -0.0037533
0.0029265 -0.0037745
0.0029471 -0.0037851
0.0029679 -0.0037957
0.0030102 -0.0038169
0.0030413 -0.0038323
0.0030534 -0.0038381
0.0030976 -0.0038593
0.0031427 -0.0038805
0.003182 -0.0038984
0.0031888 -0.0039015
0.003236 -0.0039225
0.0032842 -0.0039434
0.0033334 -0.0039641
0.0033838 -0.0039847
0.0034354 -0.0040051
0.0034463 -0.0040093
0.0034881 -0.0040252
0.0035421 -0.0040452
0.0035973 -0.0040648
0.0036538 -0.0040842
0.0037117 -0.0041032
0.0037709 -0.0041218
0.0038316 -0.0041399
0.0038492 -0.004145
0.0038938 -0.0041576
0.0039575 -0.0041747
0.0039904 -0.0041832
0.0040227 -0.0041913
0.0040896 -0.0042072
0.0041582 -0.0042224
0.0041788 -0.0042267
0.0042029 -0.0042317
0.0042285 -0.0042368
0.0042497 -0.0042409
0.0043006 -0.0042504
0.0043225 -0.0042542
0.0043745 -0.004263
0.0043972 -0.0042666
0.0044504 -0.0042746
0.0044739 -0.004278
0.0045283 -0.0042852
0.0045525 -0.0042882
0.0046077 -0.0042945
0.0046082 -0.0042945
0.0046333 -0.0042972
0.0046903 -0.0043026
0.0047162 -0.0043048
0.0047746 -0.0043093
0.0048014 -0.0043111
0.0048612 -0.0043144
0.0048889 -0.0043157
0.0049502 -0.004318
0.0049788 -0.0043187
0.0050416 -0.0043197
0.0050712 -0.0043199
0.0051356 -0.0043196
0.0051662 -0.0043191
0.0052322 -0.0043173
0.0052392 -0.0043171
0.0052639 -0.0043162
0.0053316 -0.0043129
0.0053644 -0.0043109
0.0054338 -0.004306
0.0054644 -0.0043035
0.0054678 -0.0043033
0.0055391 -0.0042966
0.0055742 -0.0042929
0.0056474 -0.0042843
0.0056838 -0.0042797
0.0057589 -0.0042691
0.0057966 -0.0042633
0.0058073 -0.0042616
0.0058737 -0.0042506
0.0059128 -0.0042436
0.005992 -0.0042286
0.0060326 -0.0042204
0.006114 -0.0042028
0.006156 -0.0041932
0.0062397 -0.004173
0.0062833 -0.0041619
0.0063693 -0.0041388
0.0064145 -0.0041261
0.0064731 -0.0041089
0.0065029 -0.0040999
0.0065499 -0.0040854
0.0066409 -0.004056
0.0066896 -0.0040395
0.0067833 -0.0040066
0.0068339 -0.0039881
0.0069303 -0.0039514
0.0069829 -0.0039306
0.0070821 -0.0038899
0.0071367 -0.0038666
0.007239 -0.0038215
0.0072958 -0.0037956
0.0074011 -0.0037459
0.0074602 -0.0037172
0.0075445 -0.0036749
0.0075688 -0.0036625
0.0076302 -0.0036306
0.0077422 -0.0035706
0.0078061 -0.0035354
0.0079216 -0.0034697
0.0079361 -0.0034613
0.0079882 -0.0034307
0.0081074 -0.003359
0.0081767 -0.0033161
0.0082998 -0.0032378
0.0083719 -0.0031906
0.0084991 -0.0031052
0.0085421 -0.0030757
0.0085743 -0.0030534
0.0087057 -0.0029605
0.008784 -0.0029037
0.0089199 -0.0028028
0.0090016 -0.0027405
0.009142 -0.0026309
0.0092273 -0.0025628
0.0093727 -0.002444
0.0094617 -0.0023695
0.0096121 -0.0022407
0.0097051 -0.0021593
0.0097515 -0.0021182
0.0098608 -0.0020199
0.0099579 -0.0019311
0.010119 -0.0017803
0.010221 -0.0016834
0.010388 -0.0015204
0.010494 -0.0014148
0.010668 -0.0012387
0.010779 -0.0011236
0.010959 -0.00093356
0.011075 -0.00080845
0.011262 -0.00060319
0.011384 -0.00046715
0.011578 -0.00024582
0.011706 -9.784e-005
0.012042 0.00030154
0.012392 0.00073272
0.012758 0.001199
0.01314 0.0017025
0.013539 0.0022447
0.013957 0.00283
0.014396 0.0034619
0.014854 0.0041402
0.015336 0.0048725
0.015841 0.0056585
0.016371 0.0065015
0.016929 0.007408
0.017516 0.0083783
0.018131 0.0094125
0.018784 0.010523
0.019468 0.0117
0.020194 0.012955
0.020957 0.014278

